Adaptive Partitioning for Chance-Constrained Problems with Finite Support

This paper studies chance-constrained stochastic optimization problems with finite support. It presents an iterative method that solves reduced-size chance-constrained models obtained by partitioning the scenario set. Each reduced problem is constructed to yield a bound on the optimal value of the original problem. We show how to adapt the partitioning of the scenario set so that our adaptive method returns the optimal solution of the original chance-constrained problem in a finite number of iterations. At the heart of the method lie two fundamental operations: refinement and merging. A refinement operation divides a subset of the partition, whereas a merging operation combines a group of subsets into one. We describe how to use these operations to enhance the bound obtained in each step of the method while preserving the small size of the reduced model. Under mild conditions, we prove that, for specific refinement and merge operations, the bound obtained after solving each reduced model strictly improves throughout the iterative process. Our general method allows the seamless integration of various computational enhancements, significantly reducing the computational time required to solve the reduced chance-constrained problems. The method's efficiency is assessed through numerical experiments on chance-constrained multidimensional knapsack problems. We study the impact of our method's components and compare its performance against other methods from the recent literature.

==> plots/csv/ccmknap-20-10-1000-2-20-0-1-iter.csv <==
41.60143423080444,-2635.0,-8655.0
41.60497260093689,-3465.0,-8655.0
41.9069561958313,-3465.0,-6300.0
42.389479875564575,-5880.0,-6300.0
42.47671818733215,-5880.0,-6285.0
42.65097093582153,-5880.0,-6280.0
42.776780128479004,-5880.0,-6275.0
42.93783092498779,-5880.0,-6270.0
43.259058713912964,-5880.0,-6265.0
44.46068596839905,-5880.0,-6260.0
44.61000728607178,-5880.0,-6255.0
44.864697217941284,-5880.0,-6250.0
45.03236103057861,-5880.0,-6245.0
45.33744287490845,-5880.0,-6240.0
45.92043662071228,-5880.0,-6235.0
49.76163291931152,-5880.0,-6230.0
50.15127182006836,-5880.0,-6225.0
50.62469410896301,-5880.0,-6220.0
54.3080313205719,-5880.0,-6215.0
55.23286962509155,-5880.0,-6210.0
78.49010920524597,-5880.0,-6205.0
79.72237062454224,-5890.0,-6205.0
84.1672420501709,-5940.0,-6205.0
85.455331325531,-5940.0,-6200.0
85.73969268798828,-5970.0,-6200.0
86.77716565132141,-5970.0,-6195.0
88.18821978569031,-5970.0,-6190.0
88.91319966316223,-5970.0,-6185.0
90.59148216247559,-5970.0,-6180.0
91.71134519577026,-5970.0,-6175.0
91.96417689323425,-5970.0,-6170.0
92.92035436630249,-5970.0,-6165.0
94.59529423713684,-5970.0,-6160.0
96.22898077964783,-5970.0,-6155.0
97.31758856773376,-5970.0,-6150.0
98.20298981666565,-5970.0,-6145.0
98.39596438407898,-5970.0,-6140.0
99.56808423995972,-5970.0,-6135.0
100.9604902267456,-5970.0,-6130.0
102.13238048553467,-5970.0,-6120.0
102.75231051445007,-5970.0,-6115.0
103.10596799850464,-5970.0,-6110.0
103.46321868896484,-5970.0,-6105.0
104.28073024749756,-5970.0,-6100.0
104.47942876815796,-5970.0,-6095.0
106.92571783065796,-5970.0,-6090.0
108.37532758712769,-5970.0,-6085.0
109.80484700202942,-5970.0,-6080.0
110.20160102844238,-5970.0,-6075.0
110.62037706375122,-5970.0,-6070.0
110.9313132762909,-5970.0,-6065.0
111.04512000083923,-5970.0,-6060.0
111.29957008361816,-5970.0,-6055.0
111.40408539772034,-5970.0,-6050.0
111.49966502189636,-5970.0,-6045.0
111.56285858154297,-5970.0,-6040.0
111.62464118003845,-5970.0,-6035.0
111.68386673927307,-5970.0,-6030.0
111.82529497146606,-5970.0,-6025.0
111.96628141403198,-5970.0,-6020.0
112.32221722602844,-5970.0,-6015.0
112.41128373146057,-5970.0,-6010.0
112.49210476875305,-5970.0,-6005.0
112.59509539604187,-5970.0,-6000.0
112.67414832115173,-5970.0,-5995.0
112.78510284423828,-5970.0,-5990.0
112.80789279937744,-5970.0,-5985.0
112.84526443481445,-5970.0,-5980.0
112.89315176010132,-5970.0,-5975.0


==> plots/csv/ccmknap-20-10-1000-2-20-0-3-iter.csv <==
1,16.967,-5970.000,-6450.000,8.040,201
1,23.422,-5970.000,-6450.000,8.040,201
2,85.678,-5970.000,-6310.000,5.695,202
2,86.489,-5970.000,-6310.000,5.695,202
3,202.098,-5970.000,-6215.000,4.104,203
3,203.570,-5970.000,-6215.000,4.104,203
4,310.186,-5970.000,-6210.000,4.020,204
4,311.460,-5970.000,-6210.000,4.020,204
5,436.275,-5970.000,-6190.000,3.685,206
5,437.231,-5970.000,-6190.000,3.685,206
6,600.842,-5970.000,-6140.000,2.848,212
6,601.785,-5970.000,-6140.000,2.848,212
7,802.007,-5970.000,-6130.000,2.680,214
7,802.954,-5970.000,-6130.000,2.680,214
8,955.075,-5970.000,-6120.000,2.513,219
8,955.979,-5970.000,-6120.000,2.513,219
9,1162.114,-5970.000,-6100.000,2.178,223
9,1162.865,-5970.000,-6100.000,2.178,223
10,1729.824,-5970.000,-6050.000,1.340,233
10,1730.916,-5970.000,-6050.000,1.340,233
11,2381.112,-5970.000,-6050.000,1.340,245
11,2382.173,-5970.000,-6050.000,1.340,245
12,3048.254,-5970.000,-6040.000,1.173,249
12,3049.392,-5970.000,-6040.000,1.173,249
13,3749.525,-5970.000,-6030.000,1.005,258
13,3750.502,-5970.000,-6030.000,1.005,258
14,4252.870,-5970.000,-6010.000,0.670,278
14,4254.169,-5970.000,-6010.000,0.670,278
15,5284.710,-5970.000,-6000.000,0.503,310
15,5285.913,-5970.000,-6000.000,0.503,310
16,6549.878,-5970.000,-5970.000,0.000,316
16,6551.068,-5970.000,-5970.000,0.000,316


==> plots/csv/ccmknap-20-10-1000-2-20-0-4-iter.csv <==
1,34.583,-5970.000,-6160.000,3.183,201
1,40.908,-5970.000,-6160.000,3.183,201
2,59.789,-5970.000,-6135.000,2.764,201
2,60.956,-5970.000,-6135.000,2.764,201
3,74.212,-5970.000,-6130.000,2.680,201
3,75.530,-5970.000,-6130.000,2.680,201
4,86.596,-5970.000,-6120.000,2.513,201
4,88.724,-5970.000,-6120.000,2.513,201
5,137.752,-5970.000,-6110.000,2.345,203
5,138.899,-5970.000,-6110.000,2.345,203
6,173.441,-5970.000,-6100.000,2.178,203
6,174.595,-5970.000,-6100.000,2.178,203
7,206.214,-5970.000,-6080.000,1.843,203
7,207.424,-5970.000,-6080.000,1.843,203
8,250.245,-5970.000,-6080.000,1.843,203
8,251.695,-5970.000,-6080.000,1.843,203
9,297.406,-5970.000,-6080.000,1.843,203
9,298.788,-5970.000,-6080.000,1.843,203
10,331.353,-5970.000,-6070.000,1.675,205
10,332.830,-5970.000,-6070.000,1.675,205
11,372.149,-5970.000,-6050.000,1.340,206
11,373.421,-5970.000,-6050.000,1.340,206
12,425.986,-5970.000,-6040.000,1.173,214
12,427.181,-5970.000,-6040.000,1.173,214
13,492.158,-5970.000,-6040.000,1.173,219
13,493.329,-5970.000,-6040.000,1.173,219
14,566.304,-5970.000,-6030.000,1.005,220
14,567.334,-5970.000,-6030.000,1.005,220
15,657.714,-5970.000,-6020.000,0.838,234
15,658.528,-5970.000,-6020.000,0.838,234
16,764.308,-5970.000,-6010.000,0.670,242
16,765.569,-5970.000,-6010.000,0.670,242
17,905.479,-5970.000,-6000.000,0.503,265
17,906.792,-5970.000,-6000.000,0.503,265
18,1182.905,-5970.000,-5970.000,0.000,275
18,1184.122,-5970.000,-5970.000,0.000,275


==> plots/csv/ccmknap-20-10-1000-2-20-0-7-iter.csv <==
1,32.704,-5970.000,-6160.000,3.183,201
1,38.667,-5970.000,-6160.000,3.183,201
2,112.877,-5970.000,-6135.000,2.764,202
2,113.984,-5970.000,-6135.000,2.764,202
3,210.760,-5970.000,-6125.000,2.596,205
3,211.493,-5970.000,-6125.000,2.596,205
4,346.923,-5970.000,-6110.000,2.345,207
4,348.094,-5970.000,-6110.000,2.345,207
5,560.857,-5970.000,-6100.000,2.178,211
5,561.841,-5970.000,-6100.000,2.178,211
6,799.984,-5970.000,-6080.000,1.843,213
6,801.074,-5970.000,-6080.000,1.843,213
7,980.976,-5970.000,-6050.000,1.340,216
7,982.079,-5970.000,-6050.000,1.340,216
8,1235.722,-5970.000,-6050.000,1.340,221
8,1236.709,-5970.000,-6050.000,1.340,221
9,1675.144,-5970.000,-6040.000,1.173,226
9,1676.179,-5970.000,-6040.000,1.173,226
10,2218.188,-5970.000,-6040.000,1.173,237
10,2219.270,-5970.000,-6040.000,1.173,237
11,2863.695,-5970.000,-6030.000,1.005,247
11,2864.664,-5970.000,-6030.000,1.005,247
12,3219.727,-5970.000,-6020.000,0.838,257
12,3220.872,-5970.000,-6020.000,0.838,257
13,3962.490,-5970.000,-6020.000,0.838,258
13,3963.646,-5970.000,-6020.000,0.838,258
14,4370.184,-5970.000,-6010.000,0.670,265
14,4371.427,-5970.000,-6010.000,0.670,265
15,5582.628,-5970.000,-6000.000,0.503,292
15,5583.791,-5970.000,-6000.000,0.503,292
16,6687.262,-5970.000,-5970.000,0.000,297


==> plots/csv/ccmknap-20-10-1000-2-20-1-1-iter.csv <==
41,-2644,-8655
41,-2644,-6300
41,-5956,-6300
41,-5956,-6299
42,-5990,-6299
42,-5990,-6298
42,-5990,-6297
42,-5990,-6296
43,-5990,-6296
43,-5990,-6295
43,-5990,-6294
43,-5990,-6293
43,-5990,-6292
44,-5990,-6292
44,-5990,-6291
44,-5990,-6290
44,-5990,-6289
44,-5990,-6288
44,-5990,-6287
44,-5990,-6286
44,-5990,-6285
45,-5990,-6285
45,-5990,-6284
45,-5990,-6283
45,-5990,-6282
45,-5990,-6281
45,-5990,-6280
45,-5990,-6279
45,-5990,-6278
45,-5990,-6277
45,-5990,-6276
46,-5990,-6276
46,-5990,-6275
46,-5990,-6274
46,-5990,-6273
47,-5990,-6271
47,-5990,-6270
47,-5990,-6269
47,-5990,-6268
47,-5990,-6267
47,-5990,-6266
47,-5990,-6265
47,-5990,-6264
47,-5990,-6263
47,-5990,-6262
48,-5990,-6262
48,-5990,-6261
48,-5990,-6260
48,-5990,-6259
48,-5990,-6258
48,-5990,-6257
48,-5990,-6256
48,-5990,-6255
49,-5990,-6255
49,-5990,-6254
50,-5990,-6254
50,-5990,-6253
51,-5990,-6253
52,-5990,-6253
54,-6005,-6253
65,-6008,-6253
67,-6022,-6253
72,-6033,-6253
81,-6033,-6253
82,-6033,-6253
83,-6033,-6253
84,-6041,-6253
85,-6041,-6253
92,-6041,-6253
96,-6041,-6252
97,-6042,-6252
98,-6042,-6252
98,-6042,-6251
98,-6042,-6250
99,-6042,-6250
100,-6042,-6250
101,-6042,-6250
101,-6042,-6249
103,-6042,-6249
104,-6042,-6249
105,-6042,-6249
106,-6042,-6249
107,-6042,-6249
108,-6042,-6248
109,-6042,-6248
110,-6042,-6248
112,-6042,-6248
115,-6045,-6248
119,-6045,-6248
120,-6045,-6248
121,-6045,-6248
122,-6045,-6248
123,-6045,-6248
124,-6045,-6248
126,-6045,-6248
127,-6045,-6248
128,-6045,-6248
130,-6045,-6248
134,-6045,-6248
134,-6045,-6247
134,-6045,-6246
136,-6045,-6246
137,-6045,-6246
137,-6045,-6245
143,-6045,-6245
144,-6045,-6245
145,-6045,-6245
146,-6056,-6245
146,-6056,-6244
147,-6056,-6244
147,-6056,-6243
147,-6056,-6242
148,-6056,-6242
148,-6056,-6241
149,-6058,-6241
154,-6059,-6241
160,-6059,-6241
166,-6059,-6241
171,-6061,-6241
189,-6061,-6241
193,-6061,-6241
199,-6065,-6241
206,-6066,-6241
232,-6066,-6241
235,-6066,-6241
237,-6066,-6241
238,-6066,-6240
239,-6066,-6240
240,-6066,-6240
241,-6066,-6239
242,-6066,-6239
243,-6066,-6239
244,-6066,-6239
245,-6066,-6239
246,-6066,-6238
247,-6066,-6238
248,-6066,-6238
251,-6066,-6238
252,-6066,-6238
253,-6066,-6237
254,-6066,-6237
256,-6066,-6237
257,-6066,-6237
258,-6066,-6237
259,-6066,-6237
260,-6066,-6236
261,-6066,-6236
262,-6066,-6236
263,-6066,-6236
265,-6066,-6236
267,-6066,-6236
268,-6066,-6236
269,-6066,-6236
270,-6066,-6236
356,-6066,-6235
357,-6066,-6235
357,-6066,-6234
360,-6066,-6233
361,-6066,-6232
361,-6066,-6231
365,-6066,-6231
366,-6066,-6230
366,-6066,-6229
366,-6066,-6228
366,-6066,-6227
366,-6066,-6226
366,-6066,-6225
367,-6066,-6225
367,-6066,-6224
367,-6066,-6223
367,-6066,-6222
367,-6066,-6221
367,-6066,-6220
368,-6066,-6219
368,-6066,-6218
372,-6066,-6218
373,-6066,-6218
373,-6066,-6217
373,-6066,-6216
373,-6066,-6215
374,-6066,-6215
374,-6066,-6214
374,-6066,-6213
375,-6066,-6213
379,-6066,-6212
380,-6066,-6212
381,-6066,-6212
381,-6066,-6211
385,-6066,-6211
386,-6066,-6211
387,-6066,-6211
391,-6066,-6210
392,-6066,-6210
393,-6066,-6210
397,-6066,-6210
398,-6066,-6210
398,-6066,-6209
399,-6066,-6209
403,-6066,-6209
404,-6066,-6209
404,-6066,-6208
405,-6066,-6208
409,-6066,-6208
410,-6066,-6208
411,-6066,-6208
414,-6066,-6208
415,-6066,-6207
416,-6066,-6207
417,-6066,-6207
421,-6066,-6207
422,-6066,-6207
422,-6066,-6206
423,-6066,-6206
427,-6066,-6206
428,-6066,-6206
432,-6066,-6206
433,-6066,-6206
434,-6066,-6206
439,-6066,-6205
440,-6066,-6205
440,-6066,-6204
441,-6066,-6203
441,-6066,-6202
441,-6066,-6201
442,-6066,-6201
442,-6066,-6200
443,-6066,-6200
443,-6066,-6199
444,-6066,-6199
445,-6066,-6199
445,-6066,-6198
446,-6066,-6198
451,-6066,-6198
452,-6066,-6198
453,-6066,-6198
453,-6066,-6197
453,-6066,-6196
454,-6066,-6196
454,-6066,-6195
455,-6066,-6195
456,-6066,-6195
459,-6066,-6195
460,-6066,-6195
461,-6066,-6195
461,-6066,-6194
462,-6066,-6194
463,-6066,-6194
466,-6066,-6194
467,-6066,-6194
468,-6066,-6194
472,-6066,-6194
474,-6066,-6194
474,-6066,-6193
475,-6066,-6193
476,-6066,-6193
479,-6066,-6193
480,-6066,-6193
481,-6066,-6193
484,-6066,-6193
484,-6066,-6192
485,-6066,-6192
489,-6066,-6192
492,-6066,-6192
493,-6066,-6192
497,-6066,-6192
498,-6066,-6192
502,-6066,-6192
503,-6066,-6192
504,-6066,-6192
508,-6066,-6192
509,-6066,-6192
512,-6066,-6192
513,-6066,-6192
513,-6066,-6191
514,-6066,-6191
518,-6066,-6191
519,-6066,-6191
521,-6066,-6191
526,-6066,-6191
527,-6066,-6191
528,-6066,-6191
529,-6066,-6191
530,-6066,-6191
531,-6066,-6191
532,-6066,-6191
534,-6066,-6191
536,-6066,-6191
538,-6066,-6191
540,-6066,-6191
541,-6066,-6191
542,-6066,-6191
543,-6066,-6191
544,-6066,-6191
545,-6066,-6191
546,-6066,-6191
547,-6066,-6191
548,-6066,-6191
549,-6066,-6191
550,-6066,-6191
552,-6066,-6191
553,-6066,-6191
554,-6066,-6191
556,-6066,-6191
557,-6066,-6191
558,-6066,-6191
560,-6066,-6191
561,-6066,-6191
562,-6066,-6191
563,-6066,-6191
564,-6066,-6191
565,-6066,-6191
566,-6066,-6191
567,-6066,-6191
568,-6066,-6191
568,-6066,-6190
569,-6066,-6190
570,-6066,-6190
571,-6066,-6190
572,-6066,-6190
573,-6066,-6190
574,-6066,-6190
575,-6066,-6190
576,-6066,-6190
577,-6066,-6190
578,-6066,-6190
579,-6066,-6190
580,-6066,-6190
581,-6066,-6190
582,-6066,-6190
583,-6066,-6190
584,-6066,-6190
585,-6066,-6190
586,-6066,-6190
587,-6066,-6190
588,-6066,-6190
589,-6066,-6190
618,-6066,-6190
622,-6066,-6190
623,-6066,-6190
627,-6066,-6190
628,-6066,-6190
631,-6066,-6190
632,-6066,-6190
633,-6066,-6190
637,-6066,-6190
638,-6066,-6190
639,-6066,-6190
643,-6066,-6190
644,-6066,-6190
644,-6066,-6189
649,-6066,-6189
650,-6066,-6189
654,-6066,-6189
655,-6066,-6189
659,-6066,-6189
660,-6066,-6189
664,-6066,-6189
665,-6066,-6189
669,-6066,-6189
670,-6066,-6189
671,-6066,-6189
677,-6066,-6189
678,-6066,-6189
678,-6066,-6188
679,-6066,-6188
680,-6066,-6188
680,-6066,-6187
681,-6066,-6187
686,-6066,-6187
687,-6066,-6187
687,-6066,-6186
688,-6066,-6186
689,-6066,-6186
689,-6066,-6185
693,-6066,-6185
694,-6066,-6185
695,-6066,-6185
696,-6066,-6185
699,-6066,-6185
700,-6066,-6185
701,-6066,-6185
702,-6066,-6185
703,-6066,-6185
704,-6066,-6185
705,-6066,-6185
706,-6066,-6185
708,-6066,-6185
710,-6066,-6185
712,-6066,-6185
713,-6066,-6185
714,-6066,-6185
716,-6066,-6185
718,-6066,-6185
719,-6066,-6185
720,-6066,-6185
722,-6066,-6185
723,-6066,-6185
725,-6066,-6185
727,-6066,-6185
728,-6066,-6185
730,-6066,-6185
732,-6066,-6185
733,-6066,-6185
734,-6066,-6185
735,-6066,-6185
736,-6066,-6185
738,-6066,-6185
739,-6066,-6185
740,-6066,-6185
741,-6066,-6185
743,-6066,-6185
745,-6066,-6185
747,-6066,-6185
749,-6066,-6185
751,-6066,-6185
753,-6066,-6185
755,-6066,-6185
756,-6066,-6185
757,-6066,-6185
758,-6066,-6185
759,-6066,-6185
760,-6066,-6185
761,-6066,-6185
762,-6066,-6185
763,-6066,-6185
764,-6066,-6185
765,-6066,-6185
766,-6066,-6185
767,-6066,-6185
768,-6066,-6185
769,-6066,-6185
770,-6066,-6185
771,-6066,-6185
772,-6066,-6185
773,-6066,-6185
774,-6066,-6185
775,-6066,-6185
776,-6066,-6185
777,-6066,-6185
778,-6066,-6185
779,-6066,-6185
780,-6066,-6185
781,-6066,-6185
782,-6066,-6185
783,-6066,-6185
803,-6066,-6185
804,-6066,-6185
805,-6066,-6184
806,-6066,-6184
807,-6066,-6184
808,-6066,-6184
809,-6066,-6183
810,-6066,-6183
811,-6066,-6183
811,-6066,-6182
812,-6066,-6182
813,-6066,-6181
814,-6066,-6181
815,-6066,-6181
815,-6066,-6180
816,-6066,-6180
817,-6066,-6180
817,-6066,-6179
818,-6066,-6179
819,-6066,-6178
820,-6066,-6178
820,-6066,-6177
821,-6066,-6177
822,-6066,-6177
823,-6066,-6177
823,-6066,-6176
824,-6066,-6176
825,-6066,-6176
882,-6066,-6175
889,-6066,-6175
890,-6066,-6175
890,-6066,-6174
923,-6066,-6174
928,-6066,-6173
934,-6066,-6173
935,-6066,-6173
936,-6066,-6173
938,-6066,-6172
947,-6066,-6172
948,-6066,-6171
949,-6066,-6171
950,-6066,-6171
951,-6066,-6171
952,-6066,-6171
952,-6066,-6170
953,-6066,-6170
956,-6066,-6169
957,-6066,-6169
958,-6066,-6169
959,-6066,-6169
960,-6066,-6169
961,-6066,-6168
963,-6066,-6168
964,-6066,-6168
965,-6066,-6168
967,-6066,-6168
968,-6066,-6168
969,-6066,-6168
970,-6066,-6168
971,-6066,-6168
972,-6066,-6168
974,-6066,-6168
975,-6066,-6168
976,-6066,-6167
977,-6066,-6167
978,-6066,-6167
979,-6066,-6167
980,-6066,-6167
983,-6066,-6167
984,-6066,-6167
985,-6066,-6167
986,-6066,-6167
988,-6066,-6167
989,-6066,-6167
990,-6066,-6167
991,-6066,-6167
992,-6066,-6167
993,-6066,-6167
994,-6066,-6166
995,-6066,-6166
996,-6066,-6166
997,-6066,-6166
1000,-6066,-6166
1001,-6066,-6166
1002,-6066,-6166
1003,-6066,-6166
1004,-6066,-6166
1005,-6066,-6166
1006,-6066,-6166
1007,-6066,-6166
1008,-6066,-6166
1009,-6066,-6166
1010,-6066,-6166
1010,-6066,-6165
1011,-6066,-6165
1012,-6066,-6165
1019,-6066,-6165
1021,-6066,-6165
1022,-6066,-6165
1023,-6066,-6165
1024,-6066,-6165
1025,-6066,-6165
1027,-6066,-6165
1028,-6066,-6165
1029,-6066,-6165
1030,-6066,-6165
1031,-6066,-6165
1032,-6066,-6165
1033,-6066,-6165
1034,-6066,-6165
1035,-6066,-6165
1036,-6066,-6165
1036,-6066,-6164
1038,-6066,-6164
1039,-6066,-6164
1040,-6066,-6164
1042,-6066,-6164
1043,-6066,-6164
1044,-6066,-6164
1045,-6066,-6164
1046,-6066,-6164
1047,-6066,-6164
1048,-6066,-6164
1050,-6066,-6164
1052,-6066,-6164
1053,-6066,-6164
1054,-6066,-6164
1055,-6066,-6164
1056,-6066,-6164
1057,-6066,-6164
1058,-6066,-6164
1060,-6066,-6164
1062,-6066,-6164
1063,-6066,-6164
1063,-6066,-6163
1064,-6066,-6163
1065,-6066,-6163
1066,-6066,-6163
1069,-6066,-6163
1070,-6066,-6163
1071,-6066,-6163
1073,-6066,-6163
1093,-6066,-6163
1094,-6066,-6163
1095,-6066,-6163
1096,-6066,-6163
1099,-6066,-6163
1100,-6066,-6163
1101,-6066,-6163
1102,-6066,-6163
1104,-6066,-6163
1105,-6066,-6163
1106,-6066,-6163
1109,-6066,-6163
1110,-6066,-6163
1111,-6066,-6163
1114,-6066,-6163
1115,-6066,-6163
1116,-6066,-6163
1117,-6066,-6162
1118,-6066,-6162
1119,-6066,-6162
1120,-6066,-6162
1121,-6066,-6162
1122,-6066,-6162
1124,-6066,-6162
1126,-6066,-6162
1127,-6066,-6162
1128,-6066,-6162
1129,-6066,-6162
1130,-6066,-6162
1131,-6066,-6162
1133,-6066,-6162
1134,-6066,-6162
1135,-6066,-6162
1137,-6066,-6162
1138,-6066,-6162
1139,-6066,-6162
1141,-6066,-6162
1143,-6066,-6162
1145,-6066,-6162
1146,-6066,-6162
1148,-6066,-6162
1149,-6066,-6162
1151,-6066,-6162
1152,-6066,-6162
1153,-6066,-6162
1155,-6066,-6162
1156,-6066,-6162
1158,-6066,-6161
1159,-6066,-6161
1160,-6066,-6161
1161,-6066,-6161
1162,-6066,-6161
1164,-6066,-6161
1165,-6066,-6161
1166,-6066,-6161
1167,-6066,-6161
1168,-6066,-6161
1169,-6066,-6161
1170,-6066,-6161
1172,-6066,-6161
1173,-6066,-6161
1175,-6066,-6161
1176,-6066,-6161
1179,-6066,-6161
1180,-6066,-6161
1182,-6066,-6161
1183,-6066,-6161
1185,-6066,-6161
1186,-6066,-6161
1187,-6066,-6161
1189,-6066,-6161
1190,-6066,-6161
1191,-6066,-6161
1192,-6066,-6161
1193,-6066,-6161
1195,-6066,-6160
1196,-6066,-6160
1197,-6066,-6160
1198,-6066,-6160
1199,-6066,-6160
1200,-6066,-6160
1201,-6066,-6160
1202,-6066,-6160
1205,-6066,-6160
1206,-6066,-6160
1207,-6066,-6160
1208,-6066,-6160
1210,-6066,-6160
1211,-6066,-6160
1212,-6066,-6160
1213,-6066,-6160
1214,-6066,-6160
1215,-6066,-6160
1216,-6066,-6160
1217,-6066,-6160
1218,-6066,-6160
1219,-6066,-6160
1220,-6066,-6160
1221,-6066,-6160
1222,-6066,-6160
1223,-6066,-6160
1224,-6066,-6160
1230,-6066,-6160
1231,-6066,-6160
1232,-6066,-6159
1233,-6066,-6159
1234,-6066,-6159
1235,-6066,-6159
1236,-6066,-6159
1238,-6066,-6159
1239,-6066,-6159
1240,-6066,-6159
1243,-6066,-6159
1244,-6066,-6159
1245,-6066,-6159
1246,-6066,-6159
1247,-6066,-6159
1248,-6066,-6159
1249,-6066,-6159
1250,-6066,-6159
1251,-6066,-6159
1252,-6066,-6159
1254,-6066,-6159
1255,-6066,-6159
1256,-6066,-6159
1258,-6066,-6159
1259,-6066,-6159
1260,-6066,-6159
1267,-6066,-6159
1268,-6066,-6159
1269,-6066,-6159
1270,-6066,-6159
1272,-6066,-6159
1273,-6066,-6159
1274,-6066,-6159
1275,-6066,-6159
1276,-6066,-6159
1277,-6066,-6159
1279,-6066,-6159
1281,-6066,-6159
1282,-6066,-6158
1283,-6066,-6158
1289,-6066,-6158
1291,-6066,-6158
1292,-6066,-6158
1293,-6066,-6158
1294,-6066,-6158
1295,-6066,-6158
1296,-6066,-6158
1297,-6066,-6158
1298,-6066,-6158
1299,-6066,-6158
1300,-6066,-6158
1301,-6066,-6158
1302,-6066,-6158
1306,-6066,-6158
1307,-6066,-6158
1308,-6066,-6158
1309,-6066,-6158
1310,-6066,-6158
1311,-6066,-6158
1312,-6066,-6158
1313,-6066,-6158
1315,-6066,-6158
1316,-6066,-6158
1317,-6066,-6158
1318,-6066,-6158
1319,-6066,-6158
1328,-6066,-6158
1329,-6066,-6158
1330,-6066,-6158
1331,-6066,-6158
1332,-6066,-6158
1333,-6066,-6158
1335,-6066,-6158
1336,-6066,-6158
1337,-6066,-6158
1338,-6066,-6158
1340,-6066,-6158
1342,-6066,-6158
1343,-6066,-6158
1344,-6066,-6158
1344,-6066,-6157
1345,-6066,-6157
1347,-6066,-6157
1348,-6066,-6157
1349,-6066,-6157
1352,-6066,-6157
1353,-6066,-6157
1356,-6066,-6157
1357,-6066,-6157
1358,-6066,-6157
1359,-6066,-6157
1360,-6066,-6157
1361,-6066,-6157
1362,-6066,-6157
1363,-6066,-6157
1364,-6066,-6157
1365,-6066,-6157
1367,-6066,-6157
1368,-6066,-6157
1369,-6066,-6157
1370,-6066,-6157
1372,-6066,-6157
1373,-6066,-6157
1374,-6066,-6157
1375,-6066,-6157
1379,-6066,-6157
1380,-6066,-6157
1382,-6066,-6157
1384,-6066,-6157
1385,-6066,-6157
1386,-6066,-6157
1387,-6066,-6157
1389,-6066,-6157
1390,-6066,-6157
1391,-6066,-6157
1392,-6066,-6157
1393,-6066,-6157
1394,-6066,-6157
1395,-6066,-6157
1396,-6066,-6157
1397,-6066,-6157
1399,-6066,-6157
1400,-6066,-6157
1401,-6066,-6157
1402,-6066,-6157
1403,-6066,-6156
1404,-6066,-6156
1407,-6066,-6156
1408,-6066,-6156
1409,-6066,-6156
1410,-6066,-6156
1415,-6066,-6156
1416,-6066,-6156
1417,-6066,-6156
1418,-6066,-6156
1419,-6066,-6156
1420,-6066,-6156
1422,-6066,-6156
1423,-6066,-6156
1424,-6066,-6156
1425,-6066,-6156
1426,-6066,-6156
1427,-6066,-6156
1428,-6066,-6156
1429,-6066,-6156
1431,-6066,-6156
1432,-6066,-6156
1433,-6066,-6156
1434,-6066,-6156
1435,-6066,-6156
1436,-6066,-6156
1437,-6066,-6156
1438,-6066,-6156
1440,-6066,-6156
1441,-6066,-6156
1442,-6066,-6156
1443,-6066,-6156
1444,-6066,-6156
1451,-6066,-6156
1452,-6066,-6156
1453,-6066,-6156
1454,-6066,-6156
1455,-6066,-6156
1456,-6066,-6156
1457,-6066,-6156
1459,-6066,-6156
1460,-6066,-6156
1461,-6066,-6156
1462,-6066,-6156
1463,-6066,-6156
1464,-6066,-6156
1465,-6066,-6156
1466,-6066,-6156
1467,-6066,-6156
1468,-6066,-6155
1470,-6066,-6155
1471,-6066,-6155
1472,-6066,-6155
1473,-6066,-6155
1474,-6066,-6155
1475,-6066,-6155
1476,-6066,-6155
1478,-6066,-6155
1479,-6066,-6155
1480,-6066,-6155
1481,-6066,-6155
1482,-6066,-6155
1483,-6066,-6155
1485,-6066,-6155
1486,-6066,-6155
1488,-6066,-6155
1489,-6066,-6155
1490,-6066,-6155
1491,-6066,-6155
1493,-6066,-6155
1494,-6066,-6155
1495,-6066,-6155
1497,-6066,-6155
1498,-6066,-6155
1499,-6066,-6155
1500,-6066,-6155
1501,-6066,-6155
1502,-6066,-6155
1503,-6066,-6155
1505,-6066,-6155
1506,-6066,-6155
1507,-6066,-6155
1508,-6066,-6155
1509,-6066,-6155
1510,-6066,-6155
1511,-6066,-6155
1512,-6066,-6155
1513,-6066,-6155
1514,-6066,-6155
1515,-6066,-6155
1520,-6066,-6155
1521,-6066,-6155
1522,-6066,-6155
1523,-6066,-6155
1524,-6066,-6155
1525,-6066,-6155
1527,-6066,-6155
1528,-6066,-6155
1529,-6066,-6155
1530,-6066,-6155
1531,-6066,-6155
1532,-6066,-6155
1533,-6066,-6155
1535,-6066,-6154
1536,-6066,-6154
1537,-6066,-6154
1539,-6066,-6154
1540,-6066,-6154
1542,-6066,-6154
1543,-6066,-6154
1563,-6066,-6154
1564,-6066,-6154
1566,-6066,-6154
1568,-6066,-6154
1569,-6066,-6154
1571,-6066,-6154
1572,-6066,-6154
1573,-6066,-6154
1574,-6066,-6154
1575,-6066,-6154
1576,-6066,-6154
1577,-6066,-6154
1578,-6066,-6154
1579,-6066,-6154
1580,-6066,-6154
1581,-6066,-6154
1582,-6066,-6154
1591,-6066,-6154
1592,-6066,-6154
1593,-6066,-6154
1595,-6066,-6154
1596,-6066,-6154
1597,-6066,-6154
1598,-6066,-6154
1599,-6066,-6154
1601,-6066,-6154
1602,-6066,-6154
1603,-6066,-6154
1604,-6066,-6154
1605,-6066,-6154
1608,-6066,-6154
1609,-6066,-6154
1610,-6066,-6154
1611,-6066,-6154
1612,-6066,-6154
1613,-6066,-6154
1614,-6066,-6154
1615,-6066,-6154
1616,-6066,-6154
1617,-6066,-6154
1618,-6066,-6154
1619,-6066,-6154
1620,-6066,-6154
1631,-6066,-6154
1632,-6066,-6154
1633,-6066,-6154
1634,-6066,-6154
1636,-6066,-6154
1637,-6066,-6154
1638,-6066,-6154
1639,-6066,-6154
1640,-6066,-6154
1641,-6066,-6154
1642,-6066,-6154
1643,-6066,-6154
1644,-6066,-6154
1644,-6066,-6153
1653,-6066,-6153
1654,-6066,-6153
1655,-6066,-6153
1656,-6066,-6153
1657,-6066,-6153
1658,-6066,-6153
1659,-6066,-6153
1660,-6066,-6153
1661,-6066,-6153
1662,-6066,-6153
1663,-6066,-6153
1664,-6066,-6153
1665,-6066,-6153
1666,-6066,-6153
1667,-6066,-6153
1668,-6066,-6153
1669,-6066,-6153
1670,-6066,-6153
1671,-6066,-6153
1673,-6066,-6153
1674,-6066,-6153
1675,-6066,-6153
1676,-6066,-6153
1677,-6066,-6153
1678,-6066,-6153
1679,-6066,-6153
1681,-6066,-6153
1682,-6066,-6153
1684,-6066,-6153
1685,-6066,-6153
1687,-6066,-6153
1688,-6066,-6153
1689,-6066,-6153
1690,-6066,-6153
1691,-6066,-6153
1692,-6066,-6153
1693,-6066,-6153
1696,-6066,-6153
1697,-6066,-6153
1698,-6066,-6153
1703,-6066,-6153
1706,-6066,-6153
1707,-6066,-6153
1708,-6066,-6153
1709,-6066,-6153
1710,-6066,-6153
1711,-6066,-6153
1713,-6066,-6153
1714,-6066,-6153
1722,-6066,-6153
1723,-6066,-6153
1727,-6066,-6153
1728,-6066,-6153
1730,-6066,-6153
1731,-6066,-6153
1732,-6066,-6153
1733,-6066,-6153
1735,-6066,-6153
1736,-6066,-6153
1737,-6066,-6153
1738,-6066,-6153
1739,-6066,-6153
1740,-6066,-6153
1742,-6066,-6153
1743,-6066,-6153
1744,-6066,-6153
1745,-6066,-6153
1746,-6066,-6153
1748,-6066,-6153
1748,-6066,-6152
1749,-6066,-6152
1750,-6066,-6152
1751,-6066,-6152
1752,-6066,-6152
1753,-6066,-6152
1759,-6066,-6152
1760,-6066,-6152
1761,-6066,-6152
1762,-6066,-6152
1763,-6066,-6152
1764,-6066,-6152
1765,-6066,-6152
1766,-6066,-6152
1767,-6066,-6152
1768,-6066,-6152
1769,-6066,-6152
1770,-6066,-6152
1771,-6066,-6152
1772,-6066,-6152
1773,-6066,-6152
1774,-6066,-6152
1775,-6066,-6152
1777,-6066,-6152
1778,-6066,-6152
1779,-6066,-6152
1780,-6066,-6152
1781,-6066,-6152
1782,-6066,-6152
1783,-6066,-6152
1784,-6066,-6152
1785,-6066,-6152
1786,-6066,-6152
1787,-6066,-6152
1788,-6066,-6152
1789,-6066,-6152
1790,-6066,-6152
1791,-6066,-6152
1792,-6066,-6152
1793,-6066,-6152
1794,-6066,-6152
1795,-6066,-6152
1796,-6066,-6152
1797,-6066,-6152
1798,-6066,-6152
1799,-6066,-6152
1800,-6066,-6152
1801,-6066,-6152
1802,-6066,-6152
1803,-6066,-6152
1804,-6066,-6152
1805,-6066,-6152
1806,-6066,-6152
1807,-6066,-6152
1808,-6066,-6152
1809,-6066,-6152
1810,-6066,-6152
1811,-6066,-6152
1812,-6066,-6152
1813,-6066,-6152
1818,-6066,-6152
1820,-6066,-6152
1821,-6066,-6152
1822,-6066,-6152
1823,-6066,-6152
1825,-6066,-6152
1826,-6066,-6152
1827,-6066,-6152
1828,-6066,-6152
1829,-6066,-6152
1833,-6066,-6152
1835,-6066,-6152
1837,-6066,-6152
1838,-6066,-6152
1839,-6066,-6152
1840,-6066,-6152
1841,-6066,-6152
1842,-6066,-6152
1843,-6066,-6152
1844,-6066,-6152
1846,-6066,-6152
1847,-6066,-6152
1848,-6066,-6152
1849,-6066,-6152
1851,-6066,-6151
1852,-6066,-6151
1853,-6066,-6151
1854,-6066,-6151
1855,-6066,-6151
1856,-6066,-6151
1857,-6066,-6151
1858,-6066,-6151
1859,-6066,-6151
1861,-6066,-6151
1862,-6066,-6151
1864,-6066,-6151
1865,-6066,-6151
1867,-6066,-6151
1871,-6066,-6151
1872,-6066,-6151
1873,-6066,-6151
1874,-6066,-6151
1875,-6066,-6151
1876,-6066,-6151
1877,-6066,-6151
1878,-6066,-6151
1879,-6066,-6151
1880,-6066,-6151
1881,-6066,-6151
1882,-6066,-6151
1883,-6066,-6151
1884,-6066,-6151
1888,-6066,-6151
1889,-6066,-6151
1890,-6066,-6151
1891,-6066,-6151
1892,-6066,-6151
1893,-6066,-6151
1894,-6066,-6151
1895,-6066,-6151
1896,-6066,-6151
1897,-6066,-6151
1898,-6066,-6151
1899,-6066,-6151
1900,-6066,-6151
1902,-6066,-6151
1903,-6066,-6151
1904,-6066,-6151
1906,-6066,-6151
1907,-6066,-6151
1908,-6066,-6151
1909,-6066,-6151
1910,-6066,-6151
1911,-6066,-6151
1912,-6066,-6151
1921,-6066,-6151
1922,-6066,-6151
1923,-6066,-6151
1925,-6066,-6151
1926,-6066,-6151
1927,-6066,-6151
1928,-6066,-6151
1930,-6066,-6151
1931,-6066,-6151
1932,-6066,-6151
1933,-6066,-6151
1934,-6066,-6151
1943,-6066,-6151
1945,-6066,-6151
1946,-6066,-6151
1947,-6066,-6151
1948,-6066,-6151
1949,-6066,-6151
1950,-6066,-6151
1951,-6066,-6151
1952,-6066,-6151
1954,-6066,-6151
1955,-6066,-6151
1956,-6066,-6151
1958,-6066,-6151
1959,-6066,-6151
1960,-6066,-6151
1961,-6066,-6151
1962,-6066,-6151
1963,-6066,-6151
1964,-6066,-6151
1965,-6066,-6151
1967,-6066,-6151
1968,-6066,-6151
1970,-6066,-6151
1971,-6066,-6151
1972,-6066,-6151
1973,-6066,-6151
1974,-6066,-6151
1975,-6066,-6151
1976,-6066,-6151
1977,-6066,-6151
1978,-6066,-6151
1979,-6066,-6151
1980,-6066,-6151
1982,-6066,-6151
1983,-6066,-6151
1984,-6066,-6151
1985,-6066,-6151
1986,-6066,-6151
1987,-6066,-6150
1988,-6066,-6150
1989,-6066,-6150
1990,-6066,-6150
1991,-6066,-6150
1993,-6066,-6150
1999,-6066,-6150
2000,-6066,-6150
2001,-6066,-6150
2002,-6066,-6150
2003,-6066,-6150
2004,-6066,-6150
2005,-6066,-6150
2006,-6066,-6150
2007,-6066,-6150
2008,-6066,-6150
2009,-6066,-6150
2010,-6066,-6150
2011,-6066,-6150
2012,-6066,-6150
2015,-6066,-6150
2016,-6066,-6150
2017,-6066,-6150
2018,-6066,-6150
2019,-6066,-6150
2021,-6066,-6150
2022,-6066,-6150
2023,-6066,-6150
2025,-6066,-6150
2026,-6066,-6150
2027,-6066,-6150
2028,-6066,-6150
2029,-6066,-6150
2030,-6066,-6150
2031,-6066,-6150
2032,-6066,-6150
2033,-6066,-6150
2034,-6066,-6150
2035,-6066,-6150
2036,-6066,-6150
2046,-6066,-6150
2047,-6066,-6150
2048,-6066,-6150
2050,-6066,-6150
2052,-6066,-6150
2053,-6066,-6150
2055,-6066,-6150
2056,-6066,-6150
2057,-6066,-6150
2058,-6066,-6150
2059,-6066,-6150
2061,-6066,-6150
2062,-6066,-6150
2063,-6066,-6150
2064,-6066,-6150
2065,-6066,-6150
2066,-6066,-6150
2067,-6066,-6150
2074,-6066,-6150
2075,-6066,-6150
2076,-6066,-6150
2081,-6066,-6150
2083,-6066,-6150
2084,-6066,-6150
2085,-6066,-6150
2087,-6066,-6150
2091,-6066,-6150
2092,-6066,-6150
2093,-6066,-6150
2094,-6066,-6150
2095,-6066,-6150
2097,-6066,-6150
2098,-6066,-6150
2099,-6066,-6150
2100,-6066,-6150
2101,-6066,-6150
2102,-6066,-6150
2103,-6066,-6150
2104,-6066,-6150
2105,-6066,-6150
2106,-6066,-6150
2107,-6066,-6150
2108,-6066,-6150
2109,-6066,-6150
2110,-6066,-6150
2112,-6066,-6150
2113,-6066,-6150
2114,-6066,-6150
2115,-6066,-6150
2116,-6066,-6150
2117,-6066,-6150
2118,-6066,-6150
2119,-6066,-6150
2120,-6066,-6150
2122,-6066,-6150
2123,-6066,-6150
2124,-6066,-6150
2125,-6066,-6150
2126,-6066,-6150
2127,-6066,-6150
2128,-6066,-6150
2132,-6066,-6150
2133,-6066,-6150
2134,-6066,-6150
2135,-6066,-6150
2136,-6066,-6150
2137,-6066,-6149
2138,-6066,-6149
2139,-6066,-6149
2140,-6066,-6149
2141,-6066,-6149
2143,-6066,-6149
2144,-6066,-6149
2145,-6066,-6149
2146,-6066,-6149
2147,-6066,-6149
2148,-6066,-6149
2149,-6066,-6149
2150,-6066,-6149
2152,-6066,-6149
2154,-6066,-6149
2161,-6066,-6149
2162,-6066,-6149
2163,-6066,-6149
2164,-6066,-6149
2165,-6066,-6149
2166,-6066,-6149
2167,-6066,-6149
2168,-6066,-6149
2169,-6066,-6149
2170,-6066,-6149
2171,-6066,-6149
2172,-6066,-6149
2174,-6066,-6149
2175,-6066,-6149
2176,-6066,-6149
2177,-6066,-6149
2178,-6066,-6149
2179,-6066,-6149
2180,-6066,-6149
2182,-6066,-6149
2183,-6066,-6149
2184,-6066,-6149
2185,-6066,-6149
2186,-6066,-6149
2188,-6066,-6149
2189,-6066,-6149
2191,-6066,-6149
2192,-6066,-6149
2193,-6066,-6149
2194,-6066,-6149
2195,-6066,-6149
2197,-6066,-6149
2198,-6066,-6149
2199,-6066,-6149
2202,-6066,-6149
2203,-6066,-6149
2205,-6066,-6149
2206,-6066,-6149
2207,-6066,-6149
2208,-6066,-6149
2209,-6066,-6149
2210,-6066,-6149
2211,-6066,-6149
2212,-6066,-6149
2213,-6066,-6149
2214,-6066,-6149
2222,-6066,-6149
2223,-6066,-6149
2224,-6066,-6149
2225,-6066,-6149
2226,-6066,-6149
2227,-6066,-6149
2228,-6066,-6149
2229,-6066,-6149
2230,-6066,-6149
2231,-6066,-6149
2232,-6066,-6149
2234,-6066,-6149
2235,-6066,-6149
2237,-6066,-6149
2238,-6066,-6149
2239,-6066,-6149
2240,-6066,-6149
2241,-6066,-6149
2242,-6066,-6149
2243,-6066,-6149
2245,-6066,-6149
2246,-6066,-6149
2247,-6066,-6149
2248,-6066,-6149
2249,-6066,-6149
2250,-6066,-6149
2251,-6066,-6149
2258,-6066,-6149
2260,-6066,-6149
2261,-6066,-6149
2262,-6066,-6149
2264,-6066,-6149
2265,-6066,-6149
2266,-6066,-6149
2267,-6066,-6149
2268,-6066,-6149
2269,-6066,-6149
2270,-6066,-6149
2271,-6066,-6149
2272,-6066,-6149
2273,-6066,-6149
2274,-6066,-6149
2275,-6066,-6149
2276,-6066,-6149
2277,-6066,-6149
2278,-6066,-6149
2279,-6066,-6149
2280,-6066,-6149
2281,-6066,-6149
2282,-6066,-6149
2284,-6066,-6149
2286,-6066,-6149
2287,-6066,-6149
2289,-6066,-6149
2290,-6066,-6149
2292,-6066,-6149
2293,-6066,-6149
2294,-6066,-6149
2295,-6066,-6149
2296,-6066,-6149
2297,-6066,-6149
2298,-6066,-6149
2299,-6066,-6149
2300,-6066,-6149
2302,-6066,-6149
2303,-6066,-6149
2304,-6066,-6149
2305,-6066,-6149
2306,-6066,-6149
2307,-6066,-6149
2307,-6066,-6148
2308,-6066,-6148
2309,-6066,-6148
2310,-6066,-6148
2311,-6066,-6148
2312,-6066,-6148
2313,-6066,-6148
2314,-6066,-6148
2319,-6066,-6148
2320,-6066,-6148
2321,-6066,-6148
2322,-6066,-6148
2323,-6066,-6148
2324,-6066,-6148
2325,-6066,-6148
2326,-6066,-6148
2327,-6066,-6148
2328,-6066,-6148
2329,-6066,-6148
2331,-6066,-6148
2332,-6066,-6148
2369,-6066,-6148
2370,-6066,-6148
2372,-6066,-6148
2373,-6066,-6148
2374,-6066,-6148
2375,-6066,-6148
2376,-6066,-6148
2377,-6066,-6148
2378,-6066,-6148
2379,-6066,-6148
2380,-6066,-6148
2381,-6066,-6148
2382,-6066,-6148
2383,-6066,-6148
2384,-6066,-6148
2385,-6066,-6148
2386,-6066,-6148
2389,-6066,-6148
2390,-6066,-6148
2391,-6066,-6148
2392,-6066,-6148
2393,-6066,-6148
2394,-6066,-6148
2395,-6066,-6148
2396,-6066,-6148
2398,-6066,-6148
2399,-6066,-6148
2400,-6066,-6148
2401,-6066,-6148
2408,-6066,-6148
2409,-6066,-6148
2410,-6066,-6148
2411,-6066,-6148
2412,-6066,-6148
2413,-6066,-6148
2415,-6066,-6148
2416,-6066,-6148
2417,-6066,-6148
2418,-6066,-6148
2419,-6066,-6148
2421,-6066,-6148
2422,-6066,-6148
2423,-6066,-6148
2424,-6066,-6148
2425,-6066,-6148
2426,-6066,-6148
2427,-6066,-6148
2428,-6066,-6148
2429,-6066,-6148
2430,-6066,-6148
2431,-6066,-6148
2432,-6066,-6148
2433,-6066,-6148
2435,-6066,-6148
2436,-6066,-6148
2437,-6066,-6148
2440,-6066,-6148
2442,-6066,-6148
2443,-6066,-6148
2444,-6066,-6148
2445,-6066,-6148
2446,-6066,-6148
2448,-6066,-6148
2449,-6066,-6148
2450,-6066,-6148
2451,-6066,-6148
2452,-6066,-6148
2453,-6066,-6148
2455,-6066,-6148
2456,-6066,-6148
2457,-6066,-6148
2458,-6066,-6148
2459,-6066,-6148
2460,-6066,-6148
2462,-6066,-6148
2464,-6066,-6148
2465,-6066,-6148
2467,-6066,-6148
2468,-6066,-6148
2469,-6066,-6148
2471,-6066,-6148
2472,-6066,-6148
2473,-6066,-6148
2474,-6066,-6148
2475,-6066,-6148
2477,-6066,-6148
2478,-6066,-6148
2480,-6066,-6148
2481,-6066,-6148
2482,-6066,-6148
2483,-6066,-6148
2484,-6066,-6148
2485,-6066,-6148
2486,-6066,-6148
2487,-6066,-6148
2490,-6066,-6148
2498,-6066,-6148
2499,-6066,-6148
2500,-6066,-6148
2501,-6066,-6148
2502,-6066,-6148
2503,-6066,-6148
2509,-6066,-6148
2510,-6066,-6148
2511,-6066,-6148
2512,-6066,-6148
2513,-6066,-6148
2514,-6066,-6148
2525,-6066,-6148
2526,-6066,-6148
2527,-6066,-6148
2528,-6066,-6148
2529,-6066,-6148
2530,-6066,-6148
2531,-6066,-6148
2532,-6066,-6148
2534,-6066,-6148
2535,-6066,-6148
2536,-6066,-6148
2537,-6066,-6148
2538,-6066,-6148
2539,-6066,-6148
2540,-6066,-6148
2541,-6066,-6148
2542,-6066,-6148
2544,-6066,-6148
2545,-6066,-6148
2548,-6066,-6147
2550,-6066,-6147
2551,-6066,-6147
2552,-6066,-6147
2554,-6066,-6147
2555,-6066,-6147
2556,-6066,-6147
2557,-6066,-6147
2558,-6066,-6147
2559,-6066,-6147
2560,-6066,-6147
2561,-6066,-6147
2562,-6066,-6147
2563,-6066,-6147
2568,-6066,-6147
2569,-6066,-6147
2570,-6066,-6147
2571,-6066,-6147
2572,-6066,-6147
2573,-6066,-6147
2574,-6066,-6147
2575,-6066,-6147
2576,-6066,-6147
2577,-6066,-6147
2578,-6066,-6147
2579,-6066,-6147
2580,-6066,-6147
2591,-6066,-6147
2592,-6066,-6147
2593,-6066,-6147
2594,-6066,-6147
2595,-6066,-6147
2597,-6066,-6147
2598,-6066,-6147
2599,-6066,-6147
2600,-6066,-6147
2602,-6066,-6147
2603,-6066,-6147
2604,-6066,-6147
2605,-6066,-6147
2607,-6066,-6147
2608,-6066,-6147
2610,-6066,-6147
2612,-6066,-6147
2613,-6066,-6147
2616,-6066,-6147
2621,-6066,-6147
2622,-6066,-6147
2623,-6066,-6147
2624,-6066,-6147
2625,-6066,-6147
2627,-6066,-6147
2628,-6066,-6147
2629,-6066,-6147
2630,-6066,-6147
2631,-6066,-6147
2632,-6066,-6147
2633,-6066,-6147
2634,-6066,-6147
2635,-6066,-6147
2636,-6066,-6147
2637,-6066,-6147
2638,-6066,-6147
2639,-6066,-6147
2640,-6066,-6147
2641,-6066,-6147
2642,-6066,-6147
2643,-6066,-6147
2644,-6066,-6147
2645,-6066,-6147
2646,-6066,-6147
2647,-6066,-6147
2648,-6066,-6147
2650,-6066,-6147
2651,-6066,-6147
2652,-6066,-6147
2653,-6066,-6147
2655,-6066,-6147
2656,-6066,-6147
2658,-6066,-6147
2659,-6066,-6147
2661,-6066,-6147
2662,-6066,-6147
2663,-6066,-6147
2664,-6066,-6147
2665,-6066,-6147
2666,-6066,-6147
2667,-6066,-6147
2668,-6066,-6147
2669,-6066,-6147
2681,-6066,-6147
2682,-6066,-6147
2683,-6066,-6147
2684,-6066,-6147
2685,-6066,-6147
2687,-6066,-6147
2688,-6066,-6147
2689,-6066,-6147
2690,-6066,-6147
2691,-6066,-6147
2693,-6066,-6147
2694,-6066,-6147
2696,-6066,-6147
2697,-6066,-6147
2698,-6066,-6147
2699,-6066,-6147
2701,-6066,-6147
2706,-6066,-6147
2707,-6066,-6147
2708,-6066,-6147
2709,-6066,-6147
2710,-6066,-6147
2711,-6066,-6147
2712,-6066,-6147
2713,-6066,-6147
2714,-6066,-6147
2715,-6066,-6147
2716,-6066,-6147
2720,-6066,-6147
2721,-6066,-6147
2723,-6066,-6147
2725,-6066,-6147
2726,-6066,-6147
2727,-6066,-6147
2728,-6066,-6147
2729,-6066,-6147
2730,-6066,-6147
2732,-6066,-6147
2733,-6066,-6147
2734,-6066,-6147
2736,-6066,-6147
2737,-6066,-6147
2738,-6066,-6147
2739,-6066,-6147
2740,-6066,-6147
2741,-6066,-6147
2743,-6066,-6147
2744,-6066,-6147
2746,-6066,-6147
2747,-6066,-6147
2747,-6066,-6146
2748,-6066,-6146
2749,-6066,-6146
2750,-6066,-6146
2751,-6066,-6146
2753,-6066,-6146
2754,-6066,-6146
2755,-6066,-6146
2756,-6066,-6146
2757,-6066,-6146
2758,-6066,-6146
2759,-6066,-6146
2761,-6066,-6146
2762,-6066,-6146
2763,-6066,-6146
2766,-6066,-6146
2767,-6066,-6146
2768,-6066,-6146
2769,-6066,-6146
2770,-6066,-6146
2771,-6066,-6146
2772,-6066,-6146
2773,-6066,-6146
2774,-6066,-6146
2777,-6066,-6146
2778,-6066,-6146
2780,-6066,-6146
2781,-6066,-6146
2782,-6066,-6146
2783,-6066,-6146
2784,-6066,-6146
2786,-6066,-6146
2787,-6066,-6146
2788,-6066,-6146
2789,-6066,-6146
2790,-6066,-6146
2792,-6066,-6146
2793,-6066,-6146
2795,-6066,-6146
2797,-6066,-6146
2798,-6066,-6146
2799,-6066,-6146
2800,-6066,-6146
2801,-6066,-6146
2802,-6066,-6146
2803,-6066,-6146
2804,-6066,-6146
2805,-6066,-6146
2806,-6066,-6146
2807,-6066,-6146
2808,-6066,-6146
2809,-6066,-6146
2810,-6066,-6146
2811,-6066,-6146
2814,-6066,-6146
2815,-6066,-6146
2816,-6066,-6146
2817,-6066,-6146
2818,-6066,-6146
2819,-6066,-6146
2820,-6066,-6146
2821,-6066,-6146
2822,-6066,-6146
2823,-6066,-6146
2825,-6066,-6146
2826,-6066,-6146
2827,-6066,-6146
2828,-6066,-6146
2829,-6066,-6146
2830,-6066,-6146
2831,-6066,-6146
2832,-6066,-6146
2833,-6066,-6146
2834,-6066,-6146
2835,-6066,-6146
2836,-6066,-6146
2837,-6066,-6146
2838,-6066,-6146
2839,-6066,-6146
2853,-6066,-6146
2854,-6066,-6146
2855,-6066,-6146
2856,-6066,-6146
2857,-6066,-6146
2859,-6066,-6146
2860,-6066,-6146
2862,-6066,-6146
2863,-6066,-6146
2864,-6066,-6146
2865,-6066,-6146
2866,-6066,-6146
2867,-6066,-6146
2869,-6066,-6146
2870,-6066,-6146
2871,-6066,-6146
2872,-6066,-6146
2874,-6066,-6146
2875,-6066,-6146
2876,-6066,-6146
2877,-6066,-6146
2878,-6066,-6146
2883,-6066,-6146
2884,-6066,-6146
2885,-6066,-6146
2886,-6066,-6146
2887,-6066,-6146
2888,-6066,-6146
2890,-6066,-6146
2892,-6066,-6146
2893,-6066,-6146
2894,-6066,-6146
2895,-6066,-6146
2896,-6066,-6146
2897,-6066,-6146
2898,-6066,-6146
2899,-6066,-6146
2900,-6066,-6146
2901,-6066,-6146
2902,-6066,-6146
2903,-6066,-6146
2904,-6066,-6146
2905,-6066,-6146
2906,-6066,-6146
2907,-6066,-6146
2908,-6066,-6146
2909,-6066,-6146
2910,-6066,-6146
2911,-6066,-6146
2912,-6066,-6146
2913,-6066,-6146
2914,-6066,-6146
2915,-6066,-6146
2916,-6066,-6146
2917,-6066,-6146
2918,-6066,-6146
2919,-6066,-6146
2920,-6066,-6146
2921,-6066,-6146
2922,-6066,-6146
2923,-6066,-6146
2924,-6066,-6146
2925,-6066,-6146
2927,-6066,-6146
2928,-6066,-6146
2929,-6066,-6146
2930,-6066,-6146
2931,-6066,-6146
2931,-6066,-6145
2932,-6066,-6145
2933,-6066,-6145
2934,-6066,-6145
2935,-6066,-6145
2936,-6066,-6145
2937,-6066,-6145
2938,-6066,-6145
2939,-6066,-6145
2940,-6066,-6145
2941,-6066,-6145
2942,-6066,-6145
2943,-6066,-6145
2944,-6066,-6145
2945,-6066,-6145
2946,-6066,-6145
2947,-6066,-6145
2948,-6066,-6145
2950,-6066,-6145
2951,-6066,-6145
2952,-6066,-6145
2960,-6066,-6145
2961,-6066,-6145
2962,-6066,-6145
2963,-6066,-6145
2964,-6066,-6145
2965,-6066,-6145
2966,-6066,-6145
2967,-6066,-6145
2968,-6066,-6145
2969,-6066,-6145
2970,-6066,-6145
2971,-6066,-6145
2972,-6066,-6145
2973,-6066,-6145
2980,-6066,-6145
2981,-6066,-6145
2982,-6066,-6145
2983,-6066,-6145
2984,-6066,-6145
2985,-6066,-6145
2986,-6066,-6145
2987,-6066,-6145
2988,-6066,-6145
2990,-6066,-6145
2993,-6066,-6145
2994,-6066,-6145
2995,-6066,-6145
2997,-6066,-6145
2998,-6066,-6145
2999,-6066,-6145
3000,-6066,-6145
3001,-6066,-6145
3002,-6066,-6145
3003,-6066,-6145
3004,-6066,-6145
3005,-6066,-6145
3006,-6066,-6145
3008,-6066,-6145
3009,-6066,-6145
3010,-6066,-6145
3011,-6066,-6145
3012,-6066,-6145
3013,-6066,-6145
3014,-6066,-6145
3016,-6066,-6145
3017,-6066,-6145
3021,-6066,-6145
3022,-6066,-6145
3023,-6066,-6145
3024,-6066,-6145
3025,-6066,-6145
3026,-6066,-6145
3027,-6066,-6145
3028,-6066,-6145
3029,-6066,-6145
3030,-6066,-6145
3032,-6066,-6145
3033,-6066,-6145
3037,-6066,-6145
3038,-6066,-6145
3039,-6066,-6145
3040,-6066,-6145
3041,-6066,-6145
3043,-6066,-6145
3044,-6066,-6145
3045,-6066,-6145
3046,-6066,-6145
3047,-6066,-6145
3048,-6066,-6145
3049,-6066,-6145
3050,-6066,-6145
3051,-6066,-6145
3052,-6066,-6145
3053,-6066,-6145
3055,-6066,-6145
3056,-6066,-6145
3057,-6066,-6145
3058,-6066,-6145
3059,-6066,-6145
3061,-6066,-6145
3062,-6066,-6145
3064,-6066,-6145
3066,-6066,-6145
3067,-6066,-6145
3068,-6066,-6145
3069,-6066,-6145
3070,-6066,-6145
3071,-6066,-6145
3072,-6066,-6145
3073,-6066,-6145
3074,-6066,-6145
3076,-6066,-6145
3077,-6066,-6145
3078,-6066,-6145
3085,-6066,-6145
3086,-6066,-6145
3087,-6066,-6145
3088,-6066,-6145
3090,-6066,-6145
3091,-6066,-6145
3093,-6066,-6145
3094,-6066,-6145
3095,-6066,-6145
3096,-6066,-6145
3097,-6066,-6145
3098,-6066,-6145
3099,-6066,-6145
3101,-6066,-6145
3102,-6066,-6145
3103,-6066,-6145
3104,-6066,-6145
3105,-6066,-6145
3106,-6066,-6145
3107,-6066,-6145
3108,-6066,-6145
3109,-6066,-6145
3110,-6066,-6145
3111,-6066,-6145
3112,-6066,-6145
3113,-6066,-6145
3114,-6066,-6145
3115,-6066,-6145
3116,-6066,-6145
3117,-6066,-6145
3120,-6066,-6145
3121,-6066,-6145
3122,-6066,-6145
3123,-6066,-6145
3124,-6066,-6145
3127,-6066,-6145
3128,-6066,-6145
3129,-6066,-6145
3130,-6066,-6145
3131,-6066,-6145
3132,-6066,-6145
3133,-6066,-6145
3134,-6066,-6145
3135,-6066,-6145
3136,-6066,-6145
3137,-6066,-6145
3138,-6066,-6145
3139,-6066,-6145
3140,-6066,-6145
3141,-6066,-6145
3142,-6066,-6145
3143,-6066,-6145
3144,-6066,-6145
3145,-6066,-6145
3146,-6066,-6145
3148,-6066,-6145
3149,-6066,-6145
3150,-6066,-6145
3151,-6066,-6145
3152,-6066,-6145
3153,-6066,-6145
3154,-6066,-6145
3155,-6066,-6145
3156,-6066,-6145
3157,-6066,-6145
3164,-6066,-6145
3165,-6066,-6145
3166,-6066,-6145
3167,-6066,-6145
3168,-6066,-6145
3169,-6066,-6145
3170,-6066,-6145
3171,-6066,-6145
3172,-6066,-6145
3173,-6066,-6145
3174,-6066,-6145
3175,-6066,-6145
3177,-6066,-6145
3177,-6066,-6144
3178,-6066,-6144
3179,-6066,-6144
3180,-6066,-6144
3181,-6066,-6144
3182,-6066,-6144
3186,-6066,-6144
3187,-6066,-6144
3188,-6066,-6144
3189,-6066,-6144
3190,-6066,-6144
3192,-6066,-6144
3193,-6066,-6144
3195,-6066,-6144
3196,-6066,-6144
3197,-6066,-6144
3198,-6066,-6144
3199,-6066,-6144
3200,-6066,-6144
3201,-6066,-6144
3202,-6066,-6144
3203,-6066,-6144
3204,-6066,-6144
3205,-6066,-6144
3207,-6066,-6144
3208,-6066,-6144
3209,-6066,-6144
3210,-6066,-6144
3212,-6066,-6144
3213,-6066,-6144
3214,-6066,-6144
3215,-6066,-6144
3216,-6066,-6144
3217,-6066,-6144
3219,-6066,-6144
3220,-6066,-6144
3221,-6066,-6144
3222,-6066,-6144
3226,-6066,-6144
3227,-6066,-6144
3228,-6066,-6144
3229,-6066,-6144
3231,-6066,-6144
3232,-6066,-6144
3233,-6066,-6144
3234,-6066,-6144
3235,-6066,-6144
3236,-6066,-6144
3237,-6066,-6144
3238,-6066,-6144
3240,-6066,-6144
3241,-6066,-6144
3242,-6066,-6144
3243,-6066,-6144
3244,-6066,-6144
3245,-6066,-6144
3246,-6066,-6144
3247,-6066,-6144
3248,-6066,-6144
3249,-6066,-6144
3252,-6066,-6144
3253,-6066,-6144
3254,-6066,-6144
3255,-6066,-6144
3256,-6066,-6144
3257,-6066,-6144
3258,-6066,-6144
3259,-6066,-6144
3260,-6066,-6144
3261,-6066,-6144
3267,-6066,-6144
3268,-6066,-6144
3269,-6066,-6144
3270,-6066,-6144
3271,-6066,-6144
3272,-6066,-6144
3273,-6066,-6144
3275,-6066,-6144
3276,-6066,-6144
3277,-6066,-6144
3278,-6066,-6144
3280,-6066,-6144
3286,-6066,-6144
3287,-6066,-6144
3288,-6066,-6144
3289,-6066,-6144
3290,-6066,-6144
3292,-6066,-6144
3293,-6066,-6144
3294,-6066,-6144
3295,-6066,-6144
3296,-6066,-6144
3297,-6066,-6144
3298,-6066,-6144
3299,-6066,-6144
3301,-6066,-6144
3302,-6066,-6144
3303,-6066,-6144
3304,-6066,-6144
3305,-6066,-6144
3306,-6066,-6144
3307,-6066,-6144
3308,-6066,-6144
3309,-6066,-6144
3310,-6066,-6144
3311,-6066,-6144
3312,-6066,-6144
3313,-6066,-6144
3314,-6066,-6144
3315,-6066,-6144
3316,-6066,-6144
3317,-6066,-6144
3318,-6066,-6144
3319,-6066,-6144
3320,-6066,-6144
3322,-6066,-6144
3323,-6066,-6144
3324,-6066,-6144
3325,-6066,-6144
3326,-6066,-6144
3327,-6066,-6144
3329,-6066,-6144
3330,-6066,-6144
3331,-6066,-6144
3332,-6066,-6144
3333,-6066,-6144
3334,-6066,-6144
3335,-6066,-6144
3336,-6066,-6144
3337,-6066,-6144
3342,-6066,-6144
3343,-6066,-6144
3344,-6066,-6144
3345,-6066,-6144
3346,-6066,-6144
3347,-6066,-6144
3348,-6066,-6144
3349,-6066,-6144
3350,-6066,-6144
3351,-6066,-6144
3352,-6066,-6144
3353,-6066,-6144
3354,-6066,-6144
3355,-6066,-6144
3356,-6066,-6144
3358,-6066,-6144
3359,-6066,-6144
3361,-6066,-6144
3362,-6066,-6144
3363,-6066,-6144
3364,-6066,-6144
3365,-6066,-6144
3366,-6066,-6144
3367,-6066,-6144
3368,-6066,-6144
3369,-6066,-6144
3370,-6066,-6144
3373,-6066,-6144
3374,-6066,-6144
3375,-6066,-6144
3376,-6066,-6144
3377,-6066,-6144
3378,-6066,-6144
3380,-6066,-6144
3381,-6066,-6144
3382,-6066,-6144
3383,-6066,-6144
3384,-6066,-6144
3385,-6066,-6144
3386,-6066,-6144
3388,-6066,-6144
3389,-6066,-6144
3390,-6066,-6144
3391,-6066,-6144
3392,-6066,-6144
3393,-6066,-6144
3394,-6066,-6144
3395,-6066,-6144
3396,-6066,-6144
3397,-6066,-6144
3398,-6066,-6144
3399,-6066,-6144
3400,-6066,-6144
3401,-6066,-6144
3403,-6066,-6144
3405,-6066,-6144
3406,-6066,-6144
3407,-6066,-6144
3408,-6066,-6144
3409,-6066,-6144
3414,-6066,-6144
3415,-6066,-6144
3416,-6066,-6144
3417,-6066,-6144
3418,-6066,-6144
3419,-6066,-6144
3420,-6066,-6144
3421,-6066,-6144
3422,-6066,-6144
3423,-6066,-6144
3424,-6066,-6144
3425,-6066,-6144
3426,-6066,-6144
3427,-6066,-6144
3428,-6066,-6144
3429,-6066,-6144
3430,-6066,-6144
3431,-6066,-6144
3433,-6066,-6144
3434,-6066,-6144
3435,-6066,-6144
3436,-6066,-6144
3437,-6066,-6144
3438,-6066,-6144
3439,-6066,-6144
3440,-6066,-6143
3441,-6066,-6143
3442,-6066,-6143
3443,-6066,-6143
3444,-6066,-6143
3445,-6066,-6143
3446,-6066,-6143
3447,-6066,-6143
3448,-6066,-6143
3449,-6066,-6143
3450,-6066,-6143
3451,-6066,-6143
3452,-6066,-6143
3453,-6066,-6143
3454,-6066,-6143
3455,-6066,-6143
3456,-6066,-6143
3457,-6066,-6143
3458,-6066,-6143
3459,-6066,-6143
3460,-6066,-6143
3462,-6066,-6143
3463,-6066,-6143
3464,-6066,-6143
3465,-6066,-6143
3466,-6066,-6143
3467,-6066,-6143
3468,-6066,-6143
3471,-6066,-6143
3472,-6066,-6143
3473,-6066,-6143
3474,-6066,-6143
3475,-6066,-6143
3476,-6066,-6143
3477,-6066,-6143
3478,-6066,-6143
3479,-6066,-6143
3480,-6066,-6143
3481,-6066,-6143
3482,-6066,-6143
3484,-6066,-6143
3485,-6066,-6143
3486,-6066,-6143
3487,-6066,-6143
3489,-6066,-6143
3490,-6066,-6143
3491,-6066,-6143
3492,-6066,-6143
3493,-6066,-6143
3494,-6066,-6143
3495,-6066,-6143
3497,-6066,-6143
3498,-6066,-6143
3499,-6066,-6143
3501,-6066,-6143
3502,-6066,-6143
3503,-6066,-6143
3504,-6066,-6143
3505,-6066,-6143
3506,-6066,-6143
3508,-6066,-6143
3509,-6066,-6143
3510,-6066,-6143
3512,-6066,-6143
3513,-6066,-6143
3514,-6066,-6143
3515,-6066,-6143
3516,-6066,-6143
3517,-6066,-6143
3518,-6066,-6143
3519,-6066,-6143
3520,-6066,-6143
3521,-6066,-6143
3522,-6066,-6143
3523,-6066,-6143
3524,-6066,-6143
3525,-6066,-6143
3526,-6066,-6143
3528,-6066,-6143
3529,-6066,-6143
3530,-6066,-6143
3531,-6066,-6143
3532,-6066,-6143
3533,-6066,-6143
3535,-6066,-6143
3536,-6066,-6143
3537,-6066,-6143
3538,-6066,-6143
3539,-6066,-6143
3540,-6066,-6143
3541,-6066,-6143
3542,-6066,-6143
3543,-6066,-6143
3544,-6066,-6143
3545,-6066,-6143
3546,-6066,-6143
3572,-6066,-6143
3573,-6066,-6143
3585,-6066,-6143
3586,-6066,-6143
3587,-6066,-6143
3588,-6066,-6143
3589,-6066,-6143
3590,-6066,-6143
3591,-6066,-6143
3593,-6066,-6143
3594,-6066,-6143
3596,-6066,-6143
3605,-6066,-6143
3607,-6066,-6143
3608,-6066,-6143
3609,-6066,-6143
3610,-6066,-6143
3611,-6066,-6143
3612,-6066,-6143
3613,-6066,-6143
3614,-6066,-6143
3615,-6066,-6143
3616,-6066,-6143
3617,-6066,-6143
3618,-6066,-6143
3619,-6066,-6143
3620,-6066,-6143
3621,-6066,-6143
3622,-6066,-6143
3623,-6066,-6143
3624,-6066,-6143
3625,-6066,-6143
3626,-6066,-6143
3627,-6066,-6143
3628,-6066,-6143
3629,-6066,-6143
3631,-6066,-6143
3632,-6066,-6143
3633,-6066,-6143
3634,-6066,-6143
3635,-6066,-6143
3636,-6066,-6143
3637,-6066,-6143
3638,-6066,-6143
3639,-6066,-6143
3643,-6066,-6143
3644,-6066,-6143
3645,-6066,-6143
3646,-6066,-6143
3647,-6066,-6143
3648,-6066,-6143
3649,-6066,-6143
3651,-6066,-6143
3652,-6066,-6143
3653,-6066,-6143
3654,-6066,-6143
3656,-6066,-6143
3657,-6066,-6143
3658,-6066,-6143
3660,-6066,-6143
3661,-6066,-6143
3662,-6066,-6143
3663,-6066,-6143
3664,-6066,-6143
3665,-6066,-6143
3666,-6066,-6143
3668,-6066,-6143
3669,-6066,-6143
3670,-6066,-6143
3671,-6066,-6143
3672,-6066,-6143
3673,-6066,-6143
3674,-6066,-6143
3675,-6066,-6143
3676,-6066,-6143
3677,-6066,-6143
3678,-6066,-6143
3679,-6066,-6143
3681,-6066,-6143
3682,-6066,-6143
3683,-6066,-6143
3684,-6066,-6143
3685,-6066,-6143
3686,-6066,-6143
3687,-6066,-6143
3688,-6066,-6143
3689,-6066,-6143
3691,-6066,-6143
3692,-6066,-6143
3693,-6066,-6143
3694,-6066,-6143
3695,-6066,-6143
3696,-6066,-6143
3697,-6066,-6143
3698,-6066,-6143
3705,-6066,-6143
3706,-6066,-6143
3707,-6066,-6143
3708,-6066,-6143
3709,-6066,-6143
3710,-6066,-6143
3711,-6066,-6143
3712,-6066,-6143
3713,-6066,-6143
3714,-6066,-6143
3715,-6066,-6143
3719,-6066,-6143
3721,-6066,-6143
3722,-6066,-6143
3723,-6066,-6143
3724,-6066,-6143
3725,-6066,-6143
3726,-6066,-6143
3727,-6066,-6143
3728,-6066,-6143
3729,-6066,-6143
3730,-6066,-6143
3731,-6066,-6143
3732,-6066,-6143
3733,-6066,-6143
3735,-6066,-6143
3736,-6066,-6143
3737,-6066,-6142
3738,-6066,-6142
3739,-6066,-6142
3740,-6066,-6142
3742,-6066,-6142
3744,-6066,-6142
3745,-6066,-6142
3746,-6066,-6142
3747,-6066,-6142
3748,-6066,-6142
3749,-6066,-6142
3750,-6066,-6142
3751,-6066,-6142
3753,-6066,-6142
3754,-6066,-6142
3756,-6066,-6142
3757,-6066,-6142
3761,-6066,-6142
3762,-6066,-6142
3763,-6066,-6142
3765,-6066,-6142
3766,-6066,-6142
3767,-6066,-6142
3768,-6066,-6142
3769,-6066,-6142
3770,-6066,-6142
3771,-6066,-6142
3772,-6066,-6142
3773,-6066,-6142
3774,-6066,-6142
3775,-6066,-6142
3776,-6066,-6142
3777,-6066,-6142
3778,-6066,-6142
3779,-6066,-6142
3783,-6066,-6142
3785,-6066,-6142
3786,-6066,-6142
3787,-6066,-6142
3788,-6066,-6142
3789,-6066,-6142
3790,-6066,-6142
3791,-6066,-6142
3793,-6066,-6142
3794,-6066,-6142
3795,-6066,-6142
3796,-6066,-6142
3797,-6066,-6142
3798,-6066,-6142
3799,-6066,-6142
3800,-6066,-6142
3801,-6066,-6142
3802,-6066,-6142
3803,-6066,-6142
3804,-6066,-6142
3805,-6066,-6142
3806,-6066,-6142
3808,-6066,-6142
3809,-6066,-6142
3810,-6066,-6142
3811,-6066,-6142
3812,-6066,-6142
3813,-6066,-6142
3814,-6066,-6142
3815,-6066,-6142
3816,-6066,-6142
3817,-6066,-6142
3818,-6066,-6142
3820,-6066,-6142
3821,-6066,-6142
3822,-6066,-6142
3823,-6066,-6142
3824,-6066,-6142
3825,-6066,-6142
3826,-6066,-6142
3828,-6066,-6142
3829,-6066,-6142
3830,-6066,-6142
3831,-6066,-6142
3832,-6066,-6142
3833,-6066,-6142
3834,-6066,-6142
3835,-6066,-6142
3840,-6066,-6142
3841,-6066,-6142
3842,-6066,-6142
3843,-6066,-6142
3844,-6066,-6142
3845,-6066,-6142
3846,-6066,-6142
3848,-6066,-6142
3849,-6066,-6142
3851,-6066,-6142
3853,-6066,-6142
3854,-6066,-6142
3855,-6066,-6142
3856,-6066,-6142
3857,-6066,-6142
3858,-6066,-6142
3859,-6066,-6142
3860,-6066,-6142
3861,-6066,-6142
3862,-6066,-6142
3863,-6066,-6142
3864,-6066,-6142
3865,-6066,-6142
3866,-6066,-6142
3867,-6066,-6142
3868,-6066,-6142
3869,-6066,-6142
3870,-6066,-6142
3871,-6066,-6142
3872,-6066,-6142
3873,-6066,-6142
3874,-6066,-6142
3875,-6066,-6142
3876,-6066,-6142
3879,-6066,-6142
3880,-6066,-6142
3881,-6066,-6142
3882,-6066,-6142
3883,-6066,-6142
3884,-6066,-6142
3885,-6066,-6142
3886,-6066,-6142
3887,-6066,-6142
3888,-6066,-6142
3889,-6066,-6142
3890,-6066,-6142
3891,-6066,-6142
3893,-6066,-6142
3894,-6066,-6142
3895,-6066,-6142
3896,-6066,-6142
3897,-6066,-6142
3898,-6066,-6142
3899,-6066,-6142
3900,-6066,-6142
3901,-6066,-6142
3902,-6066,-6142
3903,-6066,-6142
3905,-6066,-6142
3907,-6066,-6142
3908,-6066,-6142
3909,-6066,-6142
3910,-6066,-6142
3911,-6066,-6142
3912,-6066,-6142
3913,-6066,-6142
3914,-6066,-6142
3915,-6066,-6142
3916,-6066,-6142
3917,-6066,-6142
3918,-6066,-6142
3919,-6066,-6142
3920,-6066,-6142
3921,-6066,-6142
3922,-6066,-6142
3925,-6066,-6142
3926,-6066,-6142
3927,-6066,-6142
3928,-6066,-6142
3929,-6066,-6142
3930,-6066,-6142
3932,-6066,-6142
3933,-6066,-6142
3934,-6066,-6142
3935,-6066,-6142
3936,-6066,-6142
3937,-6066,-6142
3938,-6066,-6142
3939,-6066,-6142
3940,-6066,-6142
3942,-6066,-6142
3943,-6066,-6142
3944,-6066,-6142
3975,-6066,-6142
3976,-6066,-6142
3977,-6066,-6142
3978,-6066,-6142
3980,-6066,-6142
3981,-6066,-6142
3982,-6066,-6142
3983,-6066,-6142
3984,-6066,-6142
3986,-6066,-6142
4000,-6066,-6142
4002,-6066,-6142
4003,-6066,-6142
4004,-6066,-6142
4005,-6066,-6142
4006,-6066,-6142
4007,-6066,-6142
4008,-6066,-6142
4009,-6066,-6142
4010,-6066,-6142
4011,-6066,-6142
4012,-6066,-6142
4013,-6066,-6142
4014,-6066,-6142
4015,-6066,-6142
4016,-6066,-6142
4017,-6066,-6142
4018,-6066,-6142
4019,-6066,-6142
4020,-6066,-6142
4021,-6066,-6142
4022,-6066,-6142
4023,-6066,-6142
4024,-6066,-6142
4025,-6066,-6142
4026,-6066,-6142
4027,-6066,-6142
4028,-6066,-6142
4030,-6066,-6142
4031,-6066,-6142
4032,-6066,-6142
4033,-6066,-6142
4034,-6066,-6142
4035,-6066,-6142
4036,-6066,-6142
4037,-6066,-6142
4038,-6066,-6142
4040,-6066,-6142
4041,-6066,-6142
4042,-6066,-6142
4043,-6066,-6142
4044,-6066,-6142
4046,-6066,-6142
4047,-6066,-6142
4048,-6066,-6142
4049,-6066,-6142
4050,-6066,-6142
4051,-6066,-6142
4052,-6066,-6142
4054,-6066,-6142
4055,-6066,-6142
4056,-6066,-6142
4057,-6066,-6142
4058,-6066,-6142
4059,-6066,-6142
4060,-6066,-6142
4061,-6066,-6142
4062,-6066,-6142
4063,-6066,-6142
4064,-6066,-6142
4065,-6066,-6142
4066,-6066,-6142
4068,-6066,-6142
4069,-6066,-6142
4070,-6066,-6142
4071,-6066,-6142
4072,-6066,-6142
4073,-6066,-6142
4074,-6066,-6142
4075,-6066,-6142
4076,-6066,-6142
4077,-6066,-6141
4078,-6066,-6141
4079,-6066,-6141
4080,-6066,-6141
4083,-6066,-6141
4084,-6066,-6141
4085,-6066,-6141
4087,-6066,-6141
4088,-6066,-6141
4089,-6066,-6141
4090,-6066,-6141
4091,-6066,-6141
4094,-6066,-6141
4095,-6066,-6141
4096,-6066,-6141
4097,-6066,-6141
4098,-6066,-6141
4099,-6066,-6141
4100,-6066,-6141
4101,-6066,-6141
4102,-6066,-6141
4103,-6066,-6141
4104,-6066,-6141
4105,-6066,-6141
4106,-6066,-6141
4107,-6066,-6141
4108,-6066,-6141
4109,-6066,-6141
4110,-6066,-6141
4111,-6066,-6141
4112,-6066,-6141
4113,-6066,-6141
4114,-6066,-6141
4115,-6066,-6141
4116,-6066,-6141
4117,-6066,-6141
4118,-6066,-6141
4119,-6066,-6141
4121,-6066,-6141
4122,-6066,-6141
4123,-6066,-6141
4124,-6066,-6141
4127,-6066,-6141
4128,-6066,-6141
4131,-6066,-6141
4132,-6066,-6141
4133,-6066,-6141
4134,-6066,-6141
4135,-6066,-6141
4136,-6066,-6141
4137,-6066,-6141
4138,-6066,-6141
4139,-6066,-6141
4140,-6066,-6141
4141,-6066,-6141
4142,-6066,-6141
4144,-6066,-6141
4145,-6066,-6141
4146,-6066,-6141
4147,-6066,-6141
4148,-6066,-6141
4152,-6066,-6141
4153,-6066,-6141
4154,-6066,-6141
4155,-6066,-6141
4156,-6066,-6141
4157,-6066,-6141
4158,-6066,-6141
4159,-6066,-6141
4160,-6066,-6141
4161,-6066,-6141
4162,-6066,-6141
4163,-6066,-6141
4164,-6066,-6141
4165,-6066,-6141
4166,-6066,-6141
4167,-6066,-6141
4168,-6066,-6141
4169,-6066,-6141
4170,-6066,-6141
4171,-6066,-6141
4172,-6066,-6141
4177,-6066,-6141
4178,-6066,-6141
4179,-6066,-6141
4180,-6066,-6141
4181,-6066,-6141
4182,-6066,-6141
4183,-6066,-6141
4184,-6066,-6141
4186,-6066,-6141
4187,-6066,-6141
4188,-6066,-6141
4206,-6066,-6141
4207,-6066,-6141
4208,-6066,-6141
4209,-6066,-6141
4210,-6066,-6141
4211,-6066,-6141
4212,-6066,-6141
4213,-6066,-6141
4214,-6066,-6141
4215,-6066,-6141
4216,-6066,-6141
4217,-6066,-6141
4219,-6066,-6141
4220,-6066,-6141
4222,-6066,-6141
4223,-6066,-6141
4224,-6066,-6141
4225,-6066,-6141
4226,-6066,-6141
4227,-6066,-6141
4228,-6066,-6141
4229,-6066,-6141
4230,-6066,-6141
4231,-6066,-6141
4233,-6066,-6141
4234,-6066,-6141
4239,-6066,-6141
4240,-6066,-6141
4241,-6066,-6141
4242,-6066,-6141
4243,-6066,-6141
4244,-6066,-6141
4245,-6066,-6141
4247,-6066,-6141
4248,-6066,-6141
4249,-6066,-6141
4250,-6066,-6141
4252,-6066,-6141
4253,-6066,-6141
4254,-6066,-6141
4255,-6066,-6141
4256,-6066,-6141
4257,-6066,-6141
4258,-6066,-6141
4259,-6066,-6141
4260,-6066,-6141
4262,-6066,-6141
4263,-6066,-6141
4264,-6066,-6141
4265,-6066,-6141
4266,-6066,-6141
4267,-6066,-6141
4268,-6066,-6141
4270,-6066,-6141
4271,-6066,-6141
4274,-6066,-6141
4275,-6066,-6141
4276,-6066,-6141
4277,-6066,-6141
4278,-6066,-6141
4279,-6066,-6141
4280,-6066,-6141
4281,-6066,-6141
4282,-6066,-6141
4283,-6066,-6141
4284,-6066,-6141
4285,-6066,-6141
4286,-6066,-6141
4287,-6066,-6141
4288,-6066,-6141
4289,-6066,-6141
4290,-6066,-6141
4291,-6066,-6141
4292,-6066,-6141
4293,-6066,-6141
4294,-6066,-6141
4295,-6066,-6141
4296,-6066,-6141
4297,-6066,-6141
4298,-6066,-6141
4299,-6066,-6141
4300,-6066,-6141
4306,-6066,-6141
4307,-6066,-6141
4308,-6066,-6141
4309,-6066,-6141
4310,-6066,-6141
4311,-6066,-6141
4312,-6066,-6141
4313,-6066,-6141
4314,-6066,-6141
4329,-6066,-6141
4331,-6066,-6141
4339,-6066,-6141
4340,-6066,-6141
4341,-6066,-6141
4342,-6066,-6141
4346,-6066,-6141
4347,-6066,-6141
4348,-6066,-6141
4349,-6066,-6141
4351,-6066,-6141
4352,-6066,-6141
4353,-6066,-6141
4354,-6066,-6141
4355,-6066,-6141
4356,-6066,-6141
4357,-6066,-6141
4358,-6066,-6141
4359,-6066,-6141
4360,-6066,-6141
4361,-6066,-6141
4362,-6066,-6141
4363,-6066,-6141
4364,-6066,-6141
4365,-6066,-6141
4366,-6066,-6141
4368,-6066,-6141
4369,-6066,-6141
4370,-6066,-6141
4371,-6066,-6141
4372,-6066,-6141
4373,-6066,-6141
4374,-6066,-6141
4375,-6066,-6141
4376,-6066,-6141
4377,-6066,-6141
4378,-6066,-6141
4379,-6066,-6141
4380,-6066,-6141
4381,-6066,-6141
4382,-6066,-6141
4383,-6066,-6141
4384,-6066,-6141
4385,-6066,-6141
4386,-6066,-6141
4387,-6066,-6141
4388,-6066,-6141
4389,-6066,-6141
4390,-6066,-6141
4391,-6066,-6141
4392,-6066,-6141
4393,-6066,-6141
4398,-6066,-6141
4399,-6066,-6141
4400,-6066,-6141
4401,-6066,-6141
4402,-6066,-6141
4404,-6066,-6141
4405,-6066,-6141
4406,-6066,-6141
4407,-6066,-6141
4408,-6066,-6141
4409,-6066,-6141
4411,-6066,-6141
4412,-6066,-6141
4413,-6066,-6141
4414,-6066,-6141
4415,-6066,-6141
4416,-6066,-6141
4417,-6066,-6141
4418,-6066,-6141
4419,-6066,-6141
4420,-6066,-6141
4425,-6066,-6141
4426,-6066,-6141
4427,-6066,-6141
4428,-6066,-6141
4429,-6066,-6141
4430,-6066,-6141
4431,-6066,-6141
4432,-6066,-6141
4433,-6066,-6141
4434,-6066,-6141
4435,-6066,-6141
4436,-6066,-6141
4437,-6066,-6141
4438,-6066,-6141
4439,-6066,-6141
4440,-6066,-6141
4441,-6066,-6141
4442,-6066,-6141
4443,-6066,-6141
4444,-6066,-6141
4445,-6066,-6141
4446,-6066,-6141
4451,-6066,-6141
4452,-6066,-6141
4453,-6066,-6141
4454,-6066,-6141
4455,-6066,-6140
4456,-6066,-6140
4457,-6066,-6140
4458,-6066,-6140
4459,-6066,-6140
4460,-6066,-6140
4461,-6066,-6140
4462,-6066,-6140
4463,-6066,-6140
4464,-6066,-6140
4465,-6066,-6140
4467,-6066,-6140
4468,-6066,-6140
4469,-6066,-6140
4470,-6066,-6140
4471,-6066,-6140
4472,-6066,-6140
4473,-6066,-6140
4474,-6066,-6140
4475,-6066,-6140
4476,-6066,-6140
4477,-6066,-6140
4478,-6066,-6140
4479,-6066,-6140
4480,-6066,-6140
4481,-6066,-6140
4482,-6066,-6140
4483,-6066,-6140
4484,-6066,-6140
4485,-6066,-6140
4486,-6066,-6140
4487,-6066,-6140
4488,-6066,-6140
4489,-6066,-6140
4490,-6066,-6140
4491,-6066,-6140
4492,-6066,-6140
4494,-6066,-6140
4495,-6066,-6140
4496,-6066,-6140
4497,-6066,-6140
4498,-6066,-6140
4500,-6066,-6140
4501,-6066,-6140
4502,-6066,-6140
4513,-6066,-6140
4514,-6066,-6140
4515,-6066,-6140
4516,-6066,-6140
4517,-6066,-6140
4518,-6066,-6140
4520,-6066,-6140
4521,-6066,-6140
4522,-6066,-6140
4523,-6066,-6140
4524,-6066,-6140
4525,-6066,-6140
4526,-6066,-6140
4529,-6066,-6140
4530,-6066,-6140
4531,-6066,-6140
4532,-6066,-6140
4533,-6066,-6140
4534,-6066,-6140
4535,-6066,-6140
4536,-6066,-6140
4537,-6066,-6140
4538,-6066,-6140
4539,-6066,-6140
4540,-6066,-6140
4541,-6066,-6140
4542,-6066,-6140
4543,-6066,-6140
4544,-6066,-6140
4545,-6066,-6140
4546,-6066,-6140
4547,-6066,-6140
4548,-6066,-6140
4549,-6066,-6140
4550,-6066,-6140
4551,-6066,-6140
4552,-6066,-6140
4554,-6066,-6140
4555,-6066,-6140
4556,-6066,-6140
4557,-6066,-6140
4558,-6066,-6140
4559,-6066,-6140
4560,-6066,-6140
4561,-6066,-6140
4565,-6066,-6140
4566,-6066,-6140
4567,-6066,-6140
4568,-6066,-6140
4569,-6066,-6140
4570,-6066,-6140
4571,-6066,-6140
4572,-6066,-6140
4574,-6066,-6140
4575,-6066,-6140
4576,-6066,-6140
4578,-6066,-6140
4579,-6066,-6140
4580,-6066,-6140
4581,-6066,-6140
4582,-6066,-6140
4583,-6066,-6140
4587,-6066,-6140
4589,-6066,-6140
4590,-6066,-6140
4592,-6066,-6140
4593,-6066,-6140
4594,-6066,-6140
4595,-6066,-6140
4597,-6066,-6140
4604,-6066,-6140
4606,-6066,-6140
4607,-6066,-6140
4608,-6066,-6140
4609,-6066,-6140
4610,-6066,-6140
4611,-6066,-6140
4612,-6066,-6140
4613,-6066,-6140
4614,-6066,-6140
4615,-6066,-6140
4616,-6066,-6140
4617,-6066,-6140
4618,-6066,-6140
4619,-6066,-6140
4620,-6066,-6140
4621,-6066,-6140
4622,-6066,-6140
4623,-6066,-6140
4624,-6066,-6140
4626,-6066,-6140
4627,-6066,-6140
4629,-6066,-6140
4630,-6066,-6140
4631,-6066,-6140
4632,-6066,-6140
4633,-6066,-6140
4634,-6066,-6140
4635,-6066,-6140
4636,-6066,-6140
4637,-6066,-6140
4638,-6066,-6140
4639,-6066,-6140
4640,-6066,-6140
4641,-6066,-6140
4642,-6066,-6140
4643,-6066,-6140
4644,-6066,-6140
4645,-6066,-6140
4646,-6066,-6140
4648,-6066,-6140
4649,-6066,-6140
4650,-6066,-6140
4651,-6066,-6140
4652,-6066,-6140
4653,-6066,-6140
4654,-6066,-6140
4656,-6066,-6140
4657,-6066,-6140
4658,-6066,-6140
4659,-6066,-6140
4660,-6066,-6140
4661,-6066,-6140
4662,-6066,-6140
4663,-6066,-6140
4665,-6066,-6140
4666,-6066,-6140
4667,-6066,-6140
4669,-6066,-6140
4670,-6066,-6140
4671,-6066,-6140
4672,-6066,-6140
4673,-6066,-6140
4674,-6066,-6140
4675,-6066,-6140
4676,-6066,-6140
4677,-6066,-6140
4678,-6066,-6140
4679,-6066,-6140
4680,-6066,-6140
4681,-6066,-6140
4682,-6066,-6140
4683,-6066,-6140
4686,-6066,-6140
4687,-6066,-6140
4688,-6066,-6140
4689,-6066,-6140
4690,-6066,-6140
4691,-6066,-6140
4692,-6066,-6140
4693,-6066,-6140
4695,-6066,-6140
4696,-6066,-6140
4697,-6066,-6140
4698,-6066,-6140
4699,-6066,-6140
4708,-6066,-6140
4709,-6066,-6140
4710,-6066,-6140
4715,-6066,-6140
4716,-6066,-6140
4717,-6066,-6140
4718,-6066,-6140
4719,-6066,-6140
4720,-6066,-6140
4721,-6066,-6140
4722,-6066,-6140
4723,-6066,-6140
4725,-6066,-6140
4726,-6066,-6140
4727,-6066,-6140
4728,-6066,-6140
4729,-6066,-6140
4730,-6066,-6140
4731,-6066,-6140
4732,-6066,-6140
4733,-6066,-6140
4734,-6066,-6140
4735,-6066,-6140
4736,-6066,-6140
4737,-6066,-6140
4738,-6066,-6140
4739,-6066,-6140
4741,-6066,-6140
4742,-6066,-6140
4743,-6066,-6140
4744,-6066,-6140
4745,-6066,-6140
4746,-6066,-6140
4747,-6066,-6140
4748,-6066,-6140
4749,-6066,-6140
4750,-6066,-6140
4751,-6066,-6140
4752,-6066,-6140
4753,-6066,-6140
4754,-6066,-6140
4755,-6066,-6140
4756,-6066,-6140
4758,-6066,-6140
4759,-6066,-6140
4760,-6066,-6140
4761,-6066,-6140
4762,-6066,-6140
4781,-6066,-6140
4783,-6066,-6140
4784,-6066,-6140
4786,-6066,-6140
4787,-6066,-6140
4788,-6066,-6140
4789,-6066,-6140
4790,-6066,-6140
4791,-6066,-6140
4792,-6066,-6140
4793,-6066,-6140
4795,-6066,-6140
4796,-6066,-6140
4797,-6066,-6140
4799,-6066,-6140
4800,-6066,-6140
4801,-6066,-6140
4803,-6066,-6140
4804,-6066,-6140
4805,-6066,-6140
4806,-6066,-6140
4807,-6066,-6140
4812,-6066,-6140
4813,-6066,-6140
4814,-6066,-6140
4816,-6066,-6140
4817,-6066,-6140
4818,-6066,-6140
4819,-6066,-6140
4820,-6066,-6140
4821,-6066,-6139
4822,-6066,-6139
4823,-6066,-6139
4824,-6066,-6139
4825,-6066,-6139
4826,-6066,-6139
4827,-6066,-6139
4828,-6066,-6139
4829,-6066,-6139
4830,-6066,-6139
4831,-6066,-6139
4832,-6066,-6139
4833,-6066,-6139
4837,-6066,-6139
4838,-6066,-6139
4839,-6066,-6139
4840,-6066,-6139
4841,-6066,-6139
4842,-6066,-6139
4843,-6066,-6139
4844,-6066,-6139
4845,-6066,-6139
4846,-6066,-6139
4847,-6066,-6139
4848,-6066,-6139
4849,-6066,-6139
4858,-6066,-6139
4859,-6066,-6139
4860,-6066,-6139
4861,-6066,-6139
4862,-6066,-6139
4863,-6066,-6139
4864,-6066,-6139
4865,-6066,-6139
4866,-6066,-6139
4867,-6066,-6139
4868,-6066,-6139
4871,-6066,-6139
4872,-6066,-6139
4873,-6066,-6139
4874,-6066,-6139
4875,-6066,-6139
4876,-6066,-6139
4877,-6066,-6139
4878,-6066,-6139
4879,-6066,-6139
4880,-6066,-6139
4881,-6066,-6139
4882,-6066,-6139
4883,-6066,-6139
4884,-6066,-6139
4885,-6066,-6139
4886,-6066,-6139
4888,-6066,-6139
4889,-6066,-6139
4892,-6066,-6139
4893,-6066,-6139
4894,-6066,-6139
4895,-6066,-6139
4896,-6066,-6139
4897,-6066,-6139
4898,-6066,-6139
4899,-6066,-6139
4900,-6066,-6139
4901,-6066,-6139
4902,-6066,-6139
4903,-6066,-6139
4904,-6066,-6139
4905,-6066,-6139
4906,-6066,-6139
4907,-6066,-6139
4908,-6066,-6139
4910,-6066,-6139
4911,-6066,-6139
4912,-6066,-6139
4913,-6066,-6139
4914,-6066,-6139
4917,-6066,-6139
4918,-6066,-6139
4919,-6066,-6139
4920,-6066,-6139
4921,-6066,-6139
4922,-6066,-6139
4923,-6066,-6139
4924,-6066,-6139
4925,-6066,-6139
4933,-6066,-6139
4934,-6066,-6139
4935,-6066,-6139
4936,-6066,-6139
4937,-6066,-6139
4938,-6066,-6139
4939,-6066,-6139
4940,-6066,-6139
4942,-6066,-6139
4943,-6066,-6139
4944,-6066,-6139
4945,-6066,-6139
4946,-6066,-6139
4948,-6066,-6139
4949,-6066,-6139
4950,-6066,-6139
4951,-6066,-6139
4952,-6066,-6139
4953,-6066,-6139
4954,-6066,-6139
4956,-6066,-6139
4957,-6066,-6139
4958,-6066,-6139
4959,-6066,-6139
4960,-6066,-6139
4961,-6066,-6139
4962,-6066,-6139
4963,-6066,-6139
4964,-6066,-6139
4965,-6066,-6139
4966,-6066,-6139
4967,-6066,-6139
4968,-6066,-6139
4969,-6066,-6139
4970,-6066,-6139
4971,-6066,-6139
4972,-6066,-6139
4973,-6066,-6139
4974,-6066,-6139
4975,-6066,-6139
4976,-6066,-6139
4977,-6066,-6139
4979,-6066,-6139
4980,-6066,-6139
4981,-6066,-6139
4982,-6066,-6139
4983,-6066,-6139
4985,-6066,-6139
4986,-6066,-6139
4987,-6066,-6139
4988,-6066,-6139
4989,-6066,-6139
4990,-6066,-6139
4991,-6066,-6139
4992,-6066,-6139
4993,-6066,-6139
4995,-6066,-6139
4996,-6066,-6139
4997,-6066,-6139
4998,-6066,-6139
4999,-6066,-6139
5000,-6066,-6139
5001,-6066,-6139
5002,-6066,-6139
5003,-6066,-6139
5004,-6066,-6139
5005,-6066,-6139
5006,-6066,-6139
5007,-6066,-6139
5008,-6066,-6139
5009,-6066,-6139
5010,-6066,-6139
5011,-6066,-6139
5012,-6066,-6139
5013,-6066,-6139
5014,-6066,-6139
5027,-6066,-6139
5028,-6066,-6139
5029,-6066,-6139
5031,-6066,-6139
5032,-6066,-6139
5033,-6066,-6139
5034,-6066,-6139
5035,-6066,-6139
5036,-6066,-6139
5037,-6066,-6139
5038,-6066,-6139
5039,-6066,-6139
5040,-6066,-6139
5041,-6066,-6139
5042,-6066,-6139
5043,-6066,-6139
5044,-6066,-6139
5045,-6066,-6139
5047,-6066,-6139
5048,-6066,-6139
5049,-6066,-6139
5050,-6066,-6139
5051,-6066,-6139
5052,-6066,-6139
5053,-6066,-6139
5054,-6066,-6139
5055,-6066,-6139
5056,-6066,-6139
5057,-6066,-6139
5058,-6066,-6139
5059,-6066,-6139
5060,-6066,-6139
5061,-6066,-6139
5062,-6066,-6139
5063,-6066,-6139
5064,-6066,-6139
5065,-6066,-6139
5066,-6066,-6139
5067,-6066,-6139
5068,-6066,-6139
5069,-6066,-6139
5071,-6066,-6139
5072,-6066,-6139
5073,-6066,-6139
5074,-6066,-6139
5075,-6066,-6139
5076,-6066,-6139
5077,-6066,-6139
5078,-6066,-6139
5079,-6066,-6139
5080,-6066,-6139
5081,-6066,-6139
5082,-6066,-6139
5083,-6066,-6139
5084,-6066,-6139
5095,-6066,-6139
5096,-6066,-6139
5097,-6066,-6139
5098,-6066,-6139
5099,-6066,-6139
5100,-6066,-6139
5102,-6066,-6139
5103,-6066,-6139
5104,-6066,-6139
5105,-6066,-6139
5106,-6066,-6139
5107,-6066,-6139
5108,-6066,-6139
5109,-6066,-6139
5110,-6066,-6139
5111,-6066,-6139
5112,-6066,-6139
5113,-6066,-6139
5114,-6066,-6139
5115,-6066,-6139
5116,-6066,-6139
5117,-6066,-6139
5118,-6066,-6139
5119,-6066,-6139
5121,-6066,-6139
5122,-6066,-6139
5123,-6066,-6139
5124,-6066,-6139
5125,-6066,-6139
5126,-6066,-6139
5127,-6066,-6139
5128,-6066,-6139
5129,-6066,-6139
5130,-6066,-6139
5131,-6066,-6139
5133,-6066,-6139
5134,-6066,-6139
5135,-6066,-6139
5136,-6066,-6139
5137,-6066,-6139
5138,-6066,-6139
5139,-6066,-6139
5140,-6066,-6139
5141,-6066,-6139
5142,-6066,-6139
5143,-6066,-6139
5144,-6066,-6139
5145,-6066,-6139
5146,-6066,-6139
5148,-6066,-6139
5149,-6066,-6139
5150,-6066,-6139
5151,-6066,-6139
5152,-6066,-6139
5153,-6066,-6139
5154,-6066,-6139
5155,-6066,-6139
5156,-6066,-6139
5157,-6066,-6139
5158,-6066,-6139
5159,-6066,-6139
5160,-6066,-6139
5161,-6066,-6139
5162,-6066,-6139
5164,-6066,-6139
5165,-6066,-6139
5166,-6066,-6139
5167,-6066,-6139
5168,-6066,-6139
5169,-6066,-6139
5171,-6066,-6139
5172,-6066,-6139
5173,-6066,-6139
5174,-6066,-6139
5175,-6066,-6139
5176,-6066,-6139
5178,-6066,-6139
5179,-6066,-6139
5180,-6066,-6139
5181,-6066,-6139
5182,-6066,-6139
5183,-6066,-6139
5184,-6066,-6139
5185,-6066,-6139
5186,-6066,-6139
5187,-6066,-6139
5188,-6066,-6139
5193,-6066,-6139
5194,-6066,-6139
5195,-6066,-6139
5196,-6066,-6139
5197,-6066,-6139
5198,-6066,-6139
5199,-6066,-6139
5201,-6066,-6139
5202,-6066,-6139
5203,-6066,-6139
5204,-6066,-6139
5205,-6066,-6139
5206,-6066,-6139
5207,-6066,-6139
5208,-6066,-6139
5209,-6066,-6139
5210,-6066,-6139
5211,-6066,-6139
5212,-6066,-6139
5213,-6066,-6139
5214,-6066,-6139
5215,-6066,-6139
5216,-6066,-6139
5217,-6066,-6139
5218,-6066,-6139
5219,-6066,-6139
5220,-6066,-6139
5221,-6066,-6139
5222,-6066,-6139
5223,-6066,-6139
5224,-6066,-6139
5224,-6066,-6138
5225,-6066,-6138
5226,-6066,-6138
5227,-6066,-6138
5229,-6066,-6138
5230,-6066,-6138
5231,-6066,-6138
5233,-6066,-6138
5234,-6066,-6138
5235,-6066,-6138
5236,-6066,-6138
5237,-6066,-6138
5238,-6066,-6138
5241,-6066,-6138
5242,-6066,-6138
5243,-6066,-6138
5245,-6066,-6138
5247,-6066,-6138
5248,-6066,-6138
5249,-6066,-6138
5250,-6066,-6138
5251,-6066,-6138
5252,-6066,-6138
5253,-6066,-6138
5254,-6066,-6138
5255,-6066,-6138
5256,-6066,-6138
5257,-6066,-6138
5259,-6066,-6138
5260,-6066,-6138
5261,-6066,-6138
5262,-6066,-6138
5263,-6066,-6138
5265,-6066,-6138
5266,-6066,-6138
5267,-6066,-6138
5268,-6066,-6138
5269,-6066,-6138
5270,-6066,-6138
5271,-6066,-6138
5273,-6066,-6138
5274,-6066,-6138
5275,-6066,-6138
5276,-6066,-6138
5277,-6066,-6138
5278,-6066,-6138
5280,-6066,-6138
5282,-6066,-6138
5283,-6066,-6138
5284,-6066,-6138
5285,-6066,-6138
5287,-6066,-6138
5288,-6066,-6138
5290,-6066,-6138
5291,-6066,-6138
5292,-6066,-6138
5293,-6066,-6138
5294,-6066,-6138
5295,-6066,-6138
5296,-6066,-6138
5297,-6066,-6138
5298,-6066,-6138
5299,-6066,-6138
5300,-6066,-6138
5304,-6066,-6138
5305,-6066,-6138
5306,-6066,-6138
5307,-6066,-6138
5308,-6066,-6138
5310,-6066,-6138
5312,-6066,-6138
5313,-6066,-6138
5314,-6066,-6138
5315,-6066,-6138
5316,-6066,-6138
5318,-6066,-6138
5319,-6066,-6138
5320,-6066,-6138
5321,-6066,-6138
5322,-6066,-6138
5323,-6066,-6138
5324,-6066,-6138
5325,-6066,-6138
5326,-6066,-6138
5330,-6066,-6138
5331,-6066,-6138
5332,-6066,-6138
5333,-6066,-6138
5334,-6066,-6138
5335,-6066,-6138
5336,-6066,-6138
5337,-6066,-6138
5338,-6066,-6138
5339,-6066,-6138
5340,-6066,-6138
5341,-6066,-6138
5342,-6066,-6138
5343,-6066,-6138
5344,-6066,-6138
5345,-6066,-6138
5346,-6066,-6138
5347,-6066,-6138
5349,-6066,-6138
5350,-6066,-6138
5351,-6066,-6138
5352,-6066,-6138
5353,-6066,-6138
5354,-6066,-6138
5355,-6066,-6138
5356,-6066,-6138
5357,-6066,-6138
5358,-6066,-6138
5360,-6066,-6138
5361,-6066,-6138
5362,-6066,-6138
5363,-6066,-6138
5364,-6066,-6138
5365,-6066,-6138
5366,-6066,-6138
5367,-6066,-6138
5368,-6066,-6138
5369,-6066,-6138
5370,-6066,-6138
5372,-6066,-6138
5373,-6066,-6138
5374,-6066,-6138
5375,-6066,-6138
5376,-6066,-6138
5377,-6066,-6138
5378,-6066,-6138
5379,-6066,-6138
5380,-6066,-6138
5382,-6066,-6138
5383,-6066,-6138
5384,-6066,-6138
5385,-6066,-6138
5386,-6066,-6138
5387,-6066,-6138
5388,-6066,-6138
5389,-6066,-6138
5390,-6066,-6138
5391,-6066,-6138
5392,-6066,-6138
5393,-6066,-6138
5394,-6066,-6138
5395,-6066,-6138
5397,-6066,-6138
5398,-6066,-6138
5399,-6066,-6138
5400,-6066,-6138
5401,-6066,-6138
5402,-6066,-6138
5403,-6066,-6138
5404,-6066,-6138
5405,-6066,-6138
5406,-6066,-6138
5407,-6066,-6138
5408,-6066,-6138
5409,-6066,-6138
5410,-6066,-6138
5411,-6066,-6138
5412,-6066,-6138
5413,-6066,-6138
5414,-6066,-6138
5415,-6066,-6138
5416,-6066,-6138
5418,-6066,-6138
5419,-6066,-6138
5420,-6066,-6138
5421,-6066,-6138
5422,-6066,-6138
5423,-6066,-6138
5424,-6066,-6138
5425,-6066,-6138
5426,-6066,-6138
5427,-6066,-6138
5428,-6066,-6138
5429,-6066,-6138
5430,-6066,-6138
5431,-6066,-6138
5432,-6066,-6138
5434,-6066,-6138
5435,-6066,-6138
5436,-6066,-6138
5437,-6066,-6138
5438,-6066,-6138
5439,-6066,-6138
5440,-6066,-6138
5441,-6066,-6138
5442,-6066,-6138
5443,-6066,-6138
5445,-6066,-6138
5446,-6066,-6138
5447,-6066,-6138
5448,-6066,-6138
5470,-6066,-6138
5471,-6066,-6138
5473,-6066,-6138
5474,-6066,-6138
5475,-6066,-6138
5476,-6066,-6138
5477,-6066,-6138
5478,-6066,-6138
5479,-6066,-6138
5480,-6066,-6138
5502,-6066,-6138
5503,-6066,-6138
5504,-6066,-6138
5505,-6066,-6138
5506,-6066,-6138
5507,-6066,-6138
5508,-6066,-6138
5509,-6066,-6138
5510,-6066,-6138
5511,-6066,-6138
5512,-6066,-6138
5513,-6066,-6138
5514,-6066,-6138
5515,-6066,-6138
5516,-6066,-6138
5517,-6066,-6138
5518,-6066,-6138
5519,-6066,-6138
5520,-6066,-6138
5521,-6066,-6138
5522,-6066,-6138
5523,-6066,-6138
5524,-6066,-6138
5525,-6066,-6138
5526,-6066,-6138
5527,-6066,-6138
5528,-6066,-6138
5529,-6066,-6138
5530,-6066,-6138
5531,-6066,-6138
5532,-6066,-6138
5533,-6066,-6138
5534,-6066,-6138
5535,-6066,-6138
5536,-6066,-6138
5537,-6066,-6138
5538,-6066,-6138
5539,-6066,-6138
5540,-6066,-6138
5541,-6066,-6138
5542,-6066,-6138
5543,-6066,-6138
5544,-6066,-6138
5545,-6066,-6138
5546,-6066,-6138
5547,-6066,-6138
5548,-6066,-6138
5549,-6066,-6138
5551,-6066,-6138
5552,-6066,-6138
5553,-6066,-6138
5554,-6066,-6138
5556,-6066,-6138
5557,-6066,-6138
5558,-6066,-6138
5559,-6066,-6138
5560,-6066,-6138
5561,-6066,-6138
5562,-6066,-6138
5563,-6066,-6138
5565,-6066,-6138
5566,-6066,-6138
5567,-6066,-6138
5568,-6066,-6138
5569,-6066,-6138
5574,-6066,-6138
5575,-6066,-6138
5576,-6066,-6138
5577,-6066,-6138
5578,-6066,-6138
5579,-6066,-6138
5580,-6066,-6138
5582,-6066,-6138
5583,-6066,-6138
5584,-6066,-6138
5587,-6066,-6138
5588,-6066,-6138
5589,-6066,-6138
5590,-6066,-6138
5594,-6066,-6138
5595,-6066,-6138
5596,-6066,-6138
5597,-6066,-6138
5598,-6066,-6138
5599,-6066,-6138
5600,-6066,-6138
5601,-6066,-6138
5602,-6066,-6138
5603,-6066,-6138
5606,-6066,-6138
5608,-6066,-6138
5609,-6066,-6138
5610,-6066,-6138
5611,-6066,-6138
5613,-6066,-6138
5614,-6066,-6138
5615,-6066,-6138
5616,-6066,-6138
5617,-6066,-6138
5618,-6066,-6138
5619,-6066,-6138
5620,-6066,-6138
5621,-6066,-6138
5622,-6066,-6138
5623,-6066,-6138
5624,-6066,-6138
5625,-6066,-6138
5626,-6066,-6138
5627,-6066,-6138
5628,-6066,-6138
5629,-6066,-6138
5630,-6066,-6138
5631,-6066,-6138
5632,-6066,-6138
5633,-6066,-6138
5634,-6066,-6138
5635,-6066,-6138
5636,-6066,-6138
5637,-6066,-6138
5638,-6066,-6138
5639,-6066,-6138
5642,-6066,-6138
5643,-6066,-6138
5644,-6066,-6138
5645,-6066,-6138
5646,-6066,-6138
5647,-6066,-6138
5648,-6066,-6138
5650,-6066,-6138
5651,-6066,-6138
5652,-6066,-6138
5653,-6066,-6138
5654,-6066,-6138
5655,-6066,-6138
5656,-6066,-6138
5657,-6066,-6138
5658,-6066,-6138
5659,-6066,-6138
5660,-6066,-6138
5661,-6066,-6138
5662,-6066,-6138
5663,-6066,-6138
5664,-6066,-6138
5665,-6066,-6138
5666,-6066,-6138
5667,-6066,-6138
5668,-6066,-6138
5669,-6066,-6138
5670,-6066,-6138
5671,-6066,-6138
5672,-6066,-6138
5673,-6066,-6138
5674,-6066,-6138
5674,-6066,-6137
5675,-6066,-6137
5676,-6066,-6137
5677,-6066,-6137
5678,-6066,-6137
5682,-6066,-6137
5683,-6066,-6137
5684,-6066,-6137
5685,-6066,-6137
5686,-6066,-6137
5687,-6066,-6137
5688,-6066,-6137
5689,-6066,-6137
5690,-6066,-6137
5704,-6066,-6137
5705,-6066,-6137
5706,-6066,-6137
5707,-6066,-6137
5708,-6066,-6137
5710,-6066,-6137
5711,-6066,-6137
5712,-6066,-6137
5713,-6066,-6137
5714,-6066,-6137
5715,-6066,-6137
5716,-6066,-6137
5717,-6066,-6137
5719,-6066,-6137
5720,-6066,-6137
5721,-6066,-6137
5722,-6066,-6137
5723,-6066,-6137
5724,-6066,-6137
5725,-6066,-6137
5726,-6066,-6137
5727,-6066,-6137
5728,-6066,-6137
5729,-6066,-6137
5730,-6066,-6137
5731,-6066,-6137
5733,-6066,-6137
5734,-6066,-6137
5735,-6066,-6137
5736,-6066,-6137
5742,-6066,-6137
5743,-6066,-6137
5744,-6066,-6137
5745,-6066,-6137
5746,-6066,-6137
5747,-6066,-6137
5748,-6066,-6137
5749,-6066,-6137
5750,-6066,-6137
5751,-6066,-6137
5752,-6066,-6137
5753,-6066,-6137
5754,-6066,-6137
5755,-6066,-6137
5756,-6066,-6137
5757,-6066,-6137
5758,-6066,-6137
5759,-6066,-6137
5760,-6066,-6137
5761,-6066,-6137
5762,-6066,-6137
5763,-6066,-6137
5764,-6066,-6137
5765,-6066,-6137
5766,-6066,-6137
5767,-6066,-6137
5768,-6066,-6137
5769,-6066,-6137
5770,-6066,-6137
5771,-6066,-6137
5772,-6066,-6137
5773,-6066,-6137
5774,-6066,-6137
5775,-6066,-6137
5776,-6066,-6137
5777,-6066,-6137
5778,-6066,-6137
5779,-6066,-6137
5780,-6066,-6137
5781,-6066,-6137
5782,-6066,-6137
5783,-6066,-6137
5784,-6066,-6137
5786,-6066,-6137
5787,-6066,-6137
5788,-6066,-6137
5789,-6066,-6137
5790,-6066,-6137
5791,-6066,-6137
5792,-6066,-6137
5794,-6066,-6137
5795,-6066,-6137
5796,-6066,-6137
5797,-6066,-6137
5798,-6066,-6137
5801,-6066,-6137
5802,-6066,-6137
5803,-6066,-6137
5804,-6066,-6137
5805,-6066,-6137
5806,-6066,-6137
5807,-6066,-6137
5808,-6066,-6137
5809,-6066,-6137
5817,-6066,-6137
5818,-6066,-6137
5822,-6066,-6137
5823,-6066,-6137
5824,-6066,-6137
5825,-6066,-6137
5826,-6066,-6137
5827,-6066,-6137
5828,-6066,-6137
5829,-6066,-6137
5831,-6066,-6137
5832,-6066,-6137
5833,-6066,-6137
5839,-6066,-6137
5841,-6066,-6137
5842,-6066,-6137
5843,-6066,-6137
5844,-6066,-6137
5845,-6066,-6137
5846,-6066,-6137
5847,-6066,-6137
5848,-6066,-6137
5849,-6066,-6137
5850,-6066,-6137
5851,-6066,-6137
5853,-6066,-6137
5854,-6066,-6137
5855,-6066,-6137
5856,-6066,-6137
5857,-6066,-6137
5859,-6066,-6137
5860,-6066,-6137
5861,-6066,-6137
5862,-6066,-6137
5863,-6066,-6137
5864,-6066,-6137
5865,-6066,-6137
5866,-6066,-6137
5867,-6066,-6137
5872,-6066,-6137
5873,-6066,-6137
5874,-6066,-6137
5875,-6066,-6137
5877,-6066,-6137
5878,-6066,-6137
5879,-6066,-6137
5880,-6066,-6137
5881,-6066,-6137
5882,-6066,-6137
5883,-6066,-6137
5884,-6066,-6137
5885,-6066,-6137
5886,-6066,-6137
5887,-6066,-6137
5888,-6066,-6137
5890,-6066,-6137
5892,-6066,-6137
5893,-6066,-6137
5894,-6066,-6137
5895,-6066,-6137
5896,-6066,-6137
5897,-6066,-6137
5898,-6066,-6137
5899,-6066,-6137
5900,-6066,-6137
5901,-6066,-6137
5902,-6066,-6137
5905,-6066,-6137
5907,-6066,-6137
5908,-6066,-6137
5909,-6066,-6137
5910,-6066,-6137
5911,-6066,-6137
5912,-6066,-6137
5913,-6066,-6137
5914,-6066,-6137
5915,-6066,-6137
5918,-6066,-6137
5919,-6066,-6137
5920,-6066,-6137
5921,-6066,-6137
5922,-6066,-6137
5923,-6066,-6137
5924,-6066,-6137
5925,-6066,-6137
5926,-6066,-6137
5927,-6066,-6137
5929,-6066,-6137
5932,-6066,-6137
5933,-6066,-6137
5934,-6066,-6137
5935,-6066,-6137
5936,-6066,-6137
5937,-6066,-6137
5938,-6066,-6137
5939,-6066,-6137
5944,-6066,-6137
5945,-6066,-6137
5946,-6066,-6137
5947,-6066,-6137
5948,-6066,-6137
5949,-6066,-6137
5950,-6066,-6137
5951,-6066,-6137
5952,-6066,-6137
5953,-6066,-6137
5954,-6066,-6137
5955,-6066,-6137
5956,-6066,-6137
5957,-6066,-6137
5958,-6066,-6137
5959,-6066,-6137
5960,-6066,-6137
5961,-6066,-6137
5963,-6066,-6137
5964,-6066,-6137
5965,-6066,-6137
5966,-6066,-6137
5968,-6066,-6137
5969,-6066,-6137
5970,-6066,-6137
5971,-6066,-6137
5972,-6066,-6137
5973,-6066,-6137
5974,-6066,-6137
5975,-6066,-6137
5976,-6066,-6137
5987,-6066,-6137
5988,-6066,-6137
5989,-6066,-6137
5990,-6066,-6137
5991,-6066,-6137
5992,-6066,-6137
5993,-6066,-6137
5994,-6066,-6137
5995,-6066,-6137
5997,-6066,-6137
6002,-6066,-6137
6003,-6066,-6137
6004,-6066,-6137
6005,-6066,-6137
6006,-6066,-6137
6007,-6066,-6137
6009,-6066,-6137
6011,-6066,-6137
6017,-6066,-6137
6018,-6066,-6137
6019,-6066,-6137
6020,-6066,-6137
6021,-6066,-6137
6022,-6066,-6137
6023,-6066,-6137
6024,-6066,-6137
6025,-6066,-6137
6026,-6066,-6137
6027,-6066,-6137
6028,-6066,-6137
6029,-6066,-6137
6030,-6066,-6137
6031,-6066,-6137
6032,-6066,-6137
6033,-6066,-6137
6034,-6066,-6137
6035,-6066,-6137
6036,-6066,-6137
6037,-6066,-6137
6038,-6066,-6137
6039,-6066,-6137
6040,-6066,-6137
6041,-6066,-6137
6042,-6066,-6137
6044,-6066,-6137
6045,-6066,-6137
6046,-6066,-6137
6055,-6066,-6137
6057,-6066,-6137
6058,-6066,-6137
6060,-6066,-6137
6061,-6066,-6137
6062,-6066,-6137
6063,-6066,-6137
6064,-6066,-6137
6065,-6066,-6137
6066,-6066,-6137
6067,-6066,-6137
6068,-6066,-6137
6069,-6066,-6137
6070,-6066,-6137
6071,-6066,-6137
6072,-6066,-6137
6073,-6066,-6137
6074,-6066,-6137
6076,-6066,-6137
6077,-6066,-6137
6078,-6066,-6137
6079,-6066,-6137
6080,-6066,-6137
6082,-6066,-6137
6083,-6066,-6137
6084,-6066,-6137
6085,-6066,-6137
6086,-6066,-6137
6087,-6066,-6137
6088,-6066,-6137
6089,-6066,-6137
6090,-6066,-6137
6092,-6066,-6137
6093,-6066,-6137
6095,-6066,-6137
6097,-6066,-6137
6109,-6066,-6137
6110,-6066,-6137
6111,-6066,-6137
6113,-6066,-6137
6114,-6066,-6137
6115,-6066,-6137
6116,-6066,-6137
6117,-6066,-6137
6118,-6066,-6137
6119,-6066,-6137
6120,-6066,-6137
6121,-6066,-6137
6122,-6066,-6137
6123,-6066,-6137
6125,-6066,-6137
6126,-6066,-6137
6127,-6066,-6137
6128,-6066,-6137
6129,-6066,-6137
6130,-6066,-6137
6131,-6066,-6137
6132,-6066,-6137
6133,-6066,-6137
6134,-6066,-6137
6135,-6066,-6137
6136,-6066,-6137
6137,-6066,-6137
6138,-6066,-6137
6139,-6066,-6137
6140,-6066,-6137
6141,-6066,-6137
6142,-6066,-6137
6143,-6066,-6137
6145,-6066,-6137
6146,-6066,-6137
6147,-6066,-6137
6148,-6066,-6137
6149,-6066,-6137
6151,-6066,-6137
6152,-6066,-6137
6153,-6066,-6137
6154,-6066,-6137
6155,-6066,-6137
6156,-6066,-6137
6157,-6066,-6137
6158,-6066,-6137
6159,-6066,-6137
6161,-6066,-6137
6162,-6066,-6137
6163,-6066,-6137
6164,-6066,-6137
6166,-6066,-6137
6167,-6066,-6137
6168,-6066,-6137
6169,-6066,-6137
6187,-6066,-6137
6188,-6066,-6137
6189,-6066,-6137
6190,-6066,-6137
6191,-6066,-6137
6192,-6066,-6137
6193,-6066,-6137
6194,-6066,-6137
6195,-6066,-6137
6196,-6066,-6137
6197,-6066,-6136
6198,-6066,-6136
6199,-6066,-6136
6200,-6066,-6136
6201,-6066,-6136
6202,-6066,-6136
6203,-6066,-6136
6204,-6066,-6136
6205,-6066,-6136
6206,-6066,-6136
6207,-6066,-6136
6208,-6066,-6136
6209,-6066,-6136
6210,-6066,-6136
6211,-6066,-6136
6216,-6066,-6136
6217,-6066,-6136
6218,-6066,-6136
6220,-6066,-6136
6222,-6066,-6136
6223,-6066,-6136
6224,-6066,-6136
6225,-6066,-6136
6226,-6066,-6136
6227,-6066,-6136
6228,-6066,-6136
6230,-6066,-6136
6231,-6066,-6136
6232,-6066,-6136
6233,-6066,-6136
6234,-6066,-6136
6235,-6066,-6136
6236,-6066,-6136
6237,-6066,-6136
6238,-6066,-6136
6239,-6066,-6136
6240,-6066,-6136
6241,-6066,-6136
6242,-6066,-6136
6253,-6066,-6136
6254,-6066,-6136
6255,-6066,-6136
6257,-6066,-6136
6258,-6066,-6136
6259,-6066,-6136
6260,-6066,-6136
6262,-6066,-6136
6263,-6066,-6136
6264,-6066,-6136
6266,-6066,-6136
6267,-6066,-6136
6270,-6066,-6136
6271,-6066,-6136
6272,-6066,-6136
6273,-6066,-6136
6274,-6066,-6136
6276,-6066,-6136
6277,-6066,-6136
6278,-6066,-6136
6281,-6066,-6136
6282,-6066,-6136
6284,-6066,-6136
6285,-6066,-6136
6286,-6066,-6136
6288,-6066,-6136
6289,-6066,-6136
6290,-6066,-6136
6291,-6066,-6136
6292,-6066,-6136
6296,-6066,-6136
6297,-6066,-6136
6298,-6066,-6136
6299,-6066,-6136
6300,-6066,-6136
6301,-6066,-6136
6302,-6066,-6136
6307,-6066,-6136
6309,-6066,-6136
6310,-6066,-6136
6311,-6066,-6136
6312,-6066,-6136
6314,-6066,-6136
6315,-6066,-6136
6316,-6066,-6136
6317,-6066,-6136
6318,-6066,-6136
6319,-6066,-6136
6320,-6066,-6136
6321,-6066,-6136
6322,-6066,-6136
6323,-6066,-6136
6324,-6066,-6136
6325,-6066,-6136
6326,-6066,-6136
6327,-6066,-6136
6328,-6066,-6136
6329,-6066,-6136
6330,-6066,-6136
6331,-6066,-6136
6332,-6066,-6136
6333,-6066,-6136
6334,-6066,-6136
6335,-6066,-6136
6336,-6066,-6136
6337,-6066,-6136
6339,-6066,-6136
6340,-6066,-6136
6341,-6066,-6136
6342,-6066,-6136
6343,-6066,-6136
6344,-6066,-6136
6345,-6066,-6136
6346,-6066,-6136
6347,-6066,-6136
6348,-6066,-6136
6349,-6066,-6136
6350,-6066,-6136
6351,-6066,-6136
6352,-6066,-6136
6353,-6066,-6136
6354,-6066,-6136
6355,-6066,-6136
6356,-6066,-6136
6357,-6066,-6136
6358,-6066,-6136
6361,-6066,-6136
6362,-6066,-6136
6363,-6066,-6136
6364,-6066,-6136
6365,-6066,-6136
6366,-6066,-6136
6367,-6066,-6136
6368,-6066,-6136
6369,-6066,-6136
6370,-6066,-6136
6371,-6066,-6136
6372,-6066,-6136
6373,-6066,-6136
6374,-6066,-6136
6376,-6066,-6136
6377,-6066,-6136
6378,-6066,-6136
6382,-6066,-6136
6383,-6066,-6136
6384,-6066,-6136
6385,-6066,-6136
6386,-6066,-6136
6387,-6066,-6136
6388,-6066,-6136
6389,-6066,-6136
6390,-6066,-6136
6391,-6066,-6136
6392,-6066,-6136
6393,-6066,-6136
6394,-6066,-6136
6395,-6066,-6136
6396,-6066,-6136
6397,-6066,-6136
6398,-6066,-6136
6401,-6066,-6136
6402,-6066,-6136
6404,-6066,-6136
6405,-6066,-6136
6406,-6066,-6136
6407,-6066,-6136
6408,-6066,-6136
6409,-6066,-6136
6410,-6066,-6136
6411,-6066,-6136
6412,-6066,-6136
6413,-6066,-6136
6414,-6066,-6136
6415,-6066,-6136
6416,-6066,-6136
6417,-6066,-6136
6418,-6066,-6136
6419,-6066,-6136
6420,-6066,-6136
6421,-6066,-6136
6422,-6066,-6136
6423,-6066,-6136
6424,-6066,-6136
6425,-6066,-6136
6427,-6066,-6136
6428,-6066,-6136
6429,-6066,-6136
6430,-6066,-6136
6431,-6066,-6136
6432,-6066,-6136
6433,-6066,-6136
6435,-6066,-6136
6436,-6066,-6136
6437,-6066,-6136
6438,-6066,-6136
6439,-6066,-6136
6440,-6066,-6136
6444,-6066,-6136
6445,-6066,-6136
6446,-6066,-6136
6447,-6066,-6136
6448,-6066,-6136
6449,-6066,-6136
6450,-6066,-6136
6451,-6066,-6136
6452,-6066,-6136
6453,-6066,-6136
6454,-6066,-6136
6460,-6066,-6136
6461,-6066,-6136
6462,-6066,-6136
6463,-6066,-6136
6464,-6066,-6136
6465,-6066,-6136
6466,-6066,-6136
6467,-6066,-6136
6468,-6066,-6136
6469,-6066,-6136
6470,-6066,-6136
6471,-6066,-6136
6472,-6066,-6136
6475,-6066,-6136
6476,-6066,-6136
6477,-6066,-6136
6484,-6066,-6136
6485,-6066,-6136
6486,-6066,-6136
6487,-6066,-6136
6488,-6066,-6136
6489,-6066,-6136
6490,-6066,-6136
6491,-6066,-6136
6492,-6066,-6136
6503,-6066,-6136
6504,-6066,-6136
6505,-6066,-6136
6506,-6066,-6136
6507,-6066,-6136
6508,-6066,-6136
6509,-6066,-6136
6510,-6066,-6136
6511,-6066,-6136
6512,-6066,-6136
6513,-6066,-6136
6514,-6066,-6136
6515,-6066,-6136
6516,-6066,-6136
6517,-6066,-6136
6518,-6066,-6136
6519,-6066,-6136
6520,-6066,-6136
6521,-6066,-6136
6522,-6066,-6136
6523,-6066,-6136
6524,-6066,-6136
6525,-6066,-6136
6526,-6066,-6136
6529,-6066,-6136
6530,-6066,-6136
6531,-6066,-6136
6532,-6066,-6136
6533,-6066,-6136
6534,-6066,-6136
6535,-6066,-6136
6536,-6066,-6136
6540,-6066,-6136
6541,-6066,-6136
6542,-6066,-6136
6543,-6066,-6136
6544,-6066,-6136
6545,-6066,-6136
6546,-6066,-6136
6547,-6066,-6136
6548,-6066,-6136
6549,-6066,-6136
6550,-6066,-6136
6551,-6066,-6136
6552,-6066,-6136
6553,-6066,-6136
6554,-6066,-6136
6555,-6066,-6136
6559,-6066,-6136
6560,-6066,-6136
6561,-6066,-6136
6562,-6066,-6136
6563,-6066,-6136
6564,-6066,-6136
6565,-6066,-6136
6566,-6066,-6136
6574,-6066,-6136
6575,-6066,-6136
6576,-6066,-6136
6578,-6066,-6136
6579,-6066,-6136
6580,-6066,-6136
6581,-6066,-6136
6582,-6066,-6136
6583,-6066,-6136
6584,-6066,-6136
6585,-6066,-6136
6586,-6066,-6136
6588,-6066,-6136
6589,-6066,-6136
6590,-6066,-6136
6591,-6066,-6136
6592,-6066,-6136
6593,-6066,-6136
6594,-6066,-6136
6595,-6066,-6136
6596,-6066,-6136
6597,-6066,-6136
6598,-6066,-6136
6599,-6066,-6136
6600,-6066,-6136
6601,-6066,-6136
6602,-6066,-6136
6603,-6066,-6136
6604,-6066,-6136
6605,-6066,-6136
6606,-6066,-6136
6607,-6066,-6136
6608,-6066,-6136
6609,-6066,-6136
6610,-6066,-6136
6611,-6066,-6136
6612,-6066,-6136
6613,-6066,-6136
6614,-6066,-6136
6615,-6066,-6136
6616,-6066,-6136
6617,-6066,-6136
6618,-6066,-6136
6619,-6066,-6136
6620,-6066,-6136
6621,-6066,-6136
6622,-6066,-6136
6623,-6066,-6136
6624,-6066,-6136
6625,-6066,-6136
6627,-6066,-6136
6628,-6066,-6136
6629,-6066,-6136
6630,-6066,-6136
6631,-6066,-6136
6632,-6066,-6136
6634,-6066,-6136
6635,-6066,-6136
6636,-6066,-6136
6637,-6066,-6136
6638,-6066,-6136
6639,-6066,-6136
6640,-6066,-6136
6641,-6066,-6136
6642,-6066,-6136
6643,-6066,-6136
6644,-6066,-6136
6645,-6066,-6136
6649,-6066,-6136
6650,-6066,-6136
6651,-6066,-6136
6652,-6066,-6136
6653,-6066,-6136
6654,-6066,-6136
6655,-6066,-6136
6656,-6066,-6136
6658,-6066,-6136
6659,-6066,-6136
6660,-6066,-6136
6661,-6066,-6136
6662,-6066,-6136
6663,-6066,-6136
6664,-6066,-6136
6665,-6066,-6136
6666,-6066,-6136
6667,-6066,-6136
6668,-6066,-6136
6669,-6066,-6136
6672,-6066,-6136
6673,-6066,-6136
6674,-6066,-6136
6675,-6066,-6136
6676,-6066,-6136
6677,-6066,-6136
6678,-6066,-6136
6679,-6066,-6136
6680,-6066,-6136
6681,-6066,-6136
6682,-6066,-6136
6683,-6066,-6136
6684,-6066,-6136
6685,-6066,-6136
6686,-6066,-6136
6687,-6066,-6136
6688,-6066,-6136
6689,-6066,-6136
6690,-6066,-6136
6692,-6066,-6136
6693,-6066,-6136
6694,-6066,-6136
6695,-6066,-6136
6696,-6066,-6136
6701,-6066,-6136
6702,-6066,-6136
6703,-6066,-6136
6704,-6066,-6136
6705,-6066,-6136
6706,-6066,-6136
6707,-6066,-6136
6708,-6066,-6136
6709,-6066,-6136
6710,-6066,-6136
6711,-6066,-6136
6712,-6066,-6136
6718,-6066,-6136
6719,-6066,-6136
6720,-6066,-6136
6721,-6066,-6136
6722,-6066,-6136
6723,-6066,-6136
6724,-6066,-6136
6725,-6066,-6136
6726,-6066,-6136
6727,-6066,-6136
6728,-6066,-6136
6729,-6066,-6136
6730,-6066,-6136
6731,-6066,-6136
6732,-6066,-6136
6733,-6066,-6136
6734,-6066,-6136
6735,-6066,-6136
6736,-6066,-6136
6737,-6066,-6136
6738,-6066,-6136
6739,-6066,-6136
6740,-6066,-6136
6741,-6066,-6136
6742,-6066,-6136
6743,-6066,-6136
6744,-6066,-6136
6745,-6066,-6136
6748,-6066,-6136
6749,-6066,-6136
6750,-6066,-6136
6751,-6066,-6136
6752,-6066,-6136
6753,-6066,-6136
6754,-6066,-6136
6755,-6066,-6136
6756,-6066,-6136
6757,-6066,-6136
6759,-6066,-6136
6760,-6066,-6136
6761,-6066,-6136
6762,-6066,-6136
6763,-6066,-6136
6764,-6066,-6136
6765,-6066,-6136
6766,-6066,-6136
6767,-6066,-6136
6768,-6066,-6136
6769,-6066,-6136
6771,-6066,-6136
6772,-6066,-6136
6774,-6066,-6136
6775,-6066,-6136
6776,-6066,-6136
6777,-6066,-6136
6778,-6066,-6136
6779,-6066,-6136
6780,-6066,-6136
6781,-6066,-6136
6782,-6066,-6136
6783,-6066,-6136
6785,-6066,-6136
6786,-6066,-6136
6787,-6066,-6136
6788,-6066,-6136
6789,-6066,-6136
6790,-6066,-6136
6791,-6066,-6136
6793,-6066,-6136
6794,-6066,-6136
6795,-6066,-6136
6796,-6066,-6136
6797,-6066,-6136
6798,-6066,-6136
6799,-6066,-6136
6800,-6066,-6136
6801,-6066,-6136
6802,-6066,-6136
6803,-6066,-6136
6804,-6066,-6136
6805,-6066,-6136
6805,-6066,-6135
6806,-6066,-6135
6807,-6066,-6135
6808,-6066,-6135
6809,-6066,-6135
6810,-6066,-6135
6811,-6066,-6135
6812,-6066,-6135
6813,-6066,-6135
6814,-6066,-6135
6815,-6066,-6135
6816,-6066,-6135
6818,-6066,-6135
6819,-6066,-6135
6820,-6066,-6135
6821,-6066,-6135
6822,-6066,-6135
6823,-6066,-6135
6824,-6066,-6135
6825,-6066,-6135
6826,-6066,-6135
6827,-6066,-6135
6828,-6066,-6135
6829,-6066,-6135
6830,-6066,-6135
6832,-6066,-6135
6833,-6066,-6135
6840,-6066,-6135
6841,-6066,-6135
6843,-6066,-6135
6844,-6066,-6135
6845,-6066,-6135
6846,-6066,-6135
6847,-6066,-6135
6848,-6066,-6135
6849,-6066,-6135
6850,-6066,-6135
6851,-6066,-6135
6852,-6066,-6135
6853,-6066,-6135
6854,-6066,-6135
6855,-6066,-6135
6856,-6066,-6135
6860,-6066,-6135
6861,-6066,-6135
6862,-6066,-6135
6863,-6066,-6135
6864,-6066,-6135
6865,-6066,-6135
6866,-6066,-6135
6867,-6066,-6135
6878,-6066,-6135
6879,-6066,-6135
6880,-6066,-6135
6882,-6066,-6135
6883,-6066,-6135
6884,-6066,-6135
6885,-6066,-6135
6888,-6066,-6135
6889,-6066,-6135
6890,-6066,-6135
6891,-6066,-6135
6893,-6066,-6135
6894,-6066,-6135
6895,-6066,-6135
6896,-6066,-6135
6897,-6066,-6135
6898,-6066,-6135
6899,-6066,-6135
6900,-6066,-6135
6901,-6066,-6135
6902,-6066,-6135
6903,-6066,-6135
6904,-6066,-6135
6905,-6066,-6135
6906,-6066,-6135
6907,-6066,-6135
6908,-6066,-6135
6909,-6066,-6135
6910,-6066,-6135
6911,-6066,-6135
6912,-6066,-6135
6913,-6066,-6135
6914,-6066,-6135
6915,-6066,-6135
6916,-6066,-6135
6917,-6066,-6135
6918,-6066,-6135
6919,-6066,-6135
6920,-6066,-6135
6921,-6066,-6135
6922,-6066,-6135
6923,-6066,-6135
6924,-6066,-6135
6925,-6066,-6135
6926,-6066,-6135
6927,-6066,-6135
6928,-6066,-6135
6929,-6066,-6135
6930,-6066,-6135
6932,-6066,-6135
6933,-6066,-6135
6934,-6066,-6135
6935,-6066,-6135
6936,-6066,-6135
6937,-6066,-6135
6938,-6066,-6135
6939,-6066,-6135
6940,-6066,-6135
6941,-6066,-6135
6945,-6066,-6135
6946,-6066,-6135
6947,-6066,-6135
6948,-6066,-6135
6949,-6066,-6135
6950,-6066,-6135
6951,-6066,-6135
6955,-6066,-6135
6956,-6066,-6135
6957,-6066,-6135
6958,-6066,-6135
6959,-6066,-6135
6960,-6066,-6135
6961,-6066,-6135
6962,-6066,-6135
6963,-6066,-6135
6964,-6066,-6135
6965,-6066,-6135
6966,-6066,-6135
6967,-6066,-6135
6968,-6066,-6135
6969,-6066,-6135
6970,-6066,-6135
6978,-6066,-6135
6979,-6066,-6135
6980,-6066,-6135
6981,-6066,-6135
6982,-6066,-6135
6984,-6066,-6135
6985,-6066,-6135
6986,-6066,-6135
6987,-6066,-6135
6988,-6066,-6135
6996,-6066,-6135
6997,-6066,-6135
6998,-6066,-6135
6999,-6066,-6135
7000,-6066,-6135
7001,-6066,-6135
7002,-6066,-6135
7003,-6066,-6135
7004,-6066,-6135
7005,-6066,-6135
7006,-6066,-6135
7007,-6066,-6135
7008,-6066,-6135
7009,-6066,-6135
7010,-6066,-6135
7011,-6066,-6135
7012,-6066,-6135
7013,-6066,-6135
7014,-6066,-6135
7015,-6066,-6135
7016,-6066,-6135
7017,-6066,-6135
7018,-6066,-6135
7019,-6066,-6135
7020,-6066,-6135
7021,-6066,-6135
7022,-6066,-6135
7023,-6066,-6135
7024,-6066,-6135
7025,-6066,-6135
7026,-6066,-6135
7027,-6066,-6135
7028,-6066,-6135
7029,-6066,-6135
7030,-6066,-6135
7036,-6066,-6135
7037,-6066,-6135
7038,-6066,-6135
7039,-6066,-6135
7041,-6066,-6135
7042,-6066,-6135
7043,-6066,-6135
7044,-6066,-6135
7045,-6066,-6135
7046,-6066,-6135
7047,-6066,-6135
7048,-6066,-6135
7049,-6066,-6135
7050,-6066,-6135
7051,-6066,-6135
7052,-6066,-6135
7053,-6066,-6135
7054,-6066,-6135
7055,-6066,-6135
7056,-6066,-6135
7057,-6066,-6135
7058,-6066,-6135
7059,-6066,-6135
7061,-6066,-6135
7062,-6066,-6135
7067,-6066,-6135
7068,-6066,-6135
7069,-6066,-6135
7070,-6066,-6135
7071,-6066,-6135
7072,-6066,-6135
7073,-6066,-6135
7074,-6066,-6135
7075,-6066,-6135
7076,-6066,-6135
7079,-6066,-6135
7080,-6066,-6135
7081,-6066,-6135
7082,-6066,-6135
7083,-6066,-6135
7084,-6066,-6135
7085,-6066,-6135
7086,-6066,-6135
7087,-6066,-6135
7088,-6066,-6135
7089,-6066,-6135
7090,-6066,-6135
7091,-6066,-6135
7092,-6066,-6135
7093,-6066,-6135
7094,-6066,-6135
7095,-6066,-6135
7096,-6066,-6135
7097,-6066,-6135
7098,-6066,-6135
7099,-6066,-6135
7100,-6066,-6135
7101,-6066,-6135
7102,-6066,-6135
7103,-6066,-6135
7104,-6066,-6135
7105,-6066,-6135
7106,-6066,-6135
7110,-6066,-6135
7112,-6066,-6135
7113,-6066,-6135
7114,-6066,-6135
7115,-6066,-6135
7116,-6066,-6135
7117,-6066,-6135
7119,-6066,-6135
7120,-6066,-6135
7121,-6066,-6135
7122,-6066,-6135
7123,-6066,-6135
7124,-6066,-6135
7125,-6066,-6135
7126,-6066,-6135
7130,-6066,-6135
7131,-6066,-6135
7132,-6066,-6135
7133,-6066,-6135
7134,-6066,-6135
7135,-6066,-6135
7136,-6066,-6135
7137,-6066,-6135
7138,-6066,-6135
7139,-6066,-6135
7140,-6066,-6135
7141,-6066,-6135
7142,-6066,-6135
7143,-6066,-6135
7144,-6066,-6135
7145,-6066,-6135
7146,-6066,-6135
7148,-6066,-6135
7149,-6066,-6135
7150,-6066,-6135
7151,-6066,-6135
7152,-6066,-6135
7154,-6066,-6135
7155,-6066,-6135
7156,-6066,-6135
7157,-6066,-6135
7158,-6066,-6135
7159,-6066,-6135
7160,-6066,-6135
7161,-6066,-6135
7162,-6066,-6135
7163,-6066,-6135
7164,-6066,-6135
7165,-6066,-6135
7166,-6066,-6135
7167,-6066,-6135
7168,-6066,-6135
7170,-6066,-6135
7171,-6066,-6135
7172,-6066,-6135
7173,-6066,-6135
7174,-6066,-6135
7175,-6066,-6135
7176,-6066,-6135
7178,-6066,-6135
7179,-6066,-6135
7180,-6066,-6135
7181,-6066,-6135
7182,-6066,-6135
7183,-6066,-6135
7184,-6066,-6135
7185,-6066,-6135
7186,-6066,-6135
7187,-6066,-6135
7188,-6066,-6135
7189,-6066,-6135
7190,-6066,-6135
7191,-6066,-6135
7192,-6066,-6135


==> plots/csv/ccmknap-20-10-1000-2-20-1-3-iter.csv <==
1,10.684,-6036.867,-6545.018,8.417,201
1,16.156,-6036.867,-6545.018,8.417,201
2,37.352,-6036.867,-6415.981,6.280,202
2,37.788,-6036.867,-6415.981,6.280,202
3,56.665,-6036.867,-6368.845,5.499,203
3,57.088,-6036.867,-6368.845,5.499,203
4,75.310,-6036.867,-6332.286,4.894,204
4,75.608,-6036.867,-6332.286,4.894,204
5,95.120,-6036.867,-6305.913,4.457,205
5,95.648,-6036.867,-6305.913,4.457,205
6,124.501,-6036.867,-6296.369,4.299,206
6,124.731,-6036.867,-6296.369,4.299,206
7,170.972,-6036.867,-6280.483,4.035,207
7,171.369,-6036.867,-6280.483,4.035,207
8,227.913,-6036.867,-6274.922,3.943,208
8,228.175,-6036.867,-6274.922,3.943,208
9,298.814,-6036.867,-6267.717,3.824,209
9,299.048,-6036.867,-6267.717,3.824,209
10,435.920,-6036.867,-6259.297,3.685,210
10,436.479,-6041.969,-6259.297,3.597,210
11,1659.599,-6041.969,-6255.682,3.537,211
11,1659.946,-6048.332,-6255.682,3.428,211
12,2769.245,-6048.332,-6250.946,3.350,212
12,2769.635,-6048.332,-6250.946,3.350,212
13,4563.456,-6048.332,-6246.719,3.280,213
13,4563.739,-6048.332,-6246.719,3.280,213
14,6317.411,-6048.332,-6239.447,3.160,214
14,6317.878,-6049.219,-6239.447,3.145,214


==> plots/csv/ccmknap-20-10-1000-2-20-1-4-iter.csv <==
1,18.880,-6036.007,-6251.839,3.576,201
1,24.399,-6036.007,-6251.839,3.576,201
2,42.370,-6036.007,-6250.306,3.550,201
2,42.835,-6036.007,-6250.306,3.550,201
3,50.103,-6036.007,-6247.451,3.503,201
3,50.668,-6036.007,-6247.451,3.503,201
4,60.273,-6036.007,-6245.975,3.479,201
4,60.916,-6036.007,-6245.975,3.479,201
5,73.869,-6036.007,-6244.746,3.458,201
5,74.717,-6036.007,-6244.746,3.458,201
6,84.631,-6036.007,-6243.395,3.436,201
6,85.405,-6036.007,-6243.395,3.436,201
7,87.809,-6036.007,-6242.756,3.425,201
7,88.175,-6036.007,-6242.756,3.425,201
8,90.477,-6036.007,-6242.083,3.414,201
8,90.978,-6036.007,-6242.083,3.414,201
9,93.689,-6036.007,-6240.093,3.381,201
9,94.269,-6036.007,-6240.093,3.381,201
10,96.090,-6036.007,-6235.444,3.304,201
10,96.570,-6036.007,-6235.444,3.304,201
11,99.185,-6036.007,-6235.155,3.299,201
11,99.886,-6036.007,-6235.155,3.299,201
12,104.883,-6036.007,-6233.073,3.265,201
12,105.508,-6036.007,-6233.073,3.265,201
13,108.078,-6036.007,-6231.296,3.235,201
13,108.570,-6036.007,-6231.296,3.235,201
14,111.573,-6036.007,-6230.682,3.225,201
14,112.144,-6036.007,-6230.682,3.225,201
15,115.772,-6036.007,-6229.053,3.198,201
15,116.557,-6036.007,-6229.053,3.198,201
16,119.163,-6036.007,-6228.438,3.188,201
16,119.538,-6036.007,-6228.438,3.188,201
17,120.824,-6036.007,-6228.275,3.185,201
17,121.193,-6036.007,-6228.275,3.185,201
18,122.859,-6036.007,-6224.212,3.118,201
18,123.260,-6036.007,-6224.212,3.118,201
19,124.537,-6036.007,-6223.757,3.111,201
19,125.184,-6036.007,-6223.757,3.111,201
20,130.788,-6036.007,-6222.182,3.084,201
20,131.471,-6036.007,-6222.182,3.084,201
21,133.983,-6036.007,-6217.542,3.008,201
21,134.364,-6036.007,-6217.542,3.008,201
22,135.968,-6036.007,-6217.037,2.999,201
22,136.380,-6042.864,-6217.037,2.882,201
23,138.139,-6042.864,-6215.452,2.856,201
23,138.578,-6042.864,-6215.452,2.856,201
24,139.665,-6042.864,-6214.913,2.847,201
24,140.173,-6042.864,-6214.913,2.847,201
25,142.315,-6042.864,-6213.561,2.825,201
25,142.809,-6042.864,-6213.561,2.825,201
26,144.023,-6042.864,-6212.918,2.814,201
26,144.593,-6042.864,-6212.918,2.814,201
27,145.898,-6042.864,-6211.384,2.789,201
27,146.441,-6042.864,-6211.384,2.789,201
28,149.312,-6042.864,-6209.615,2.759,201
28,150.006,-6042.864,-6209.615,2.759,201
29,156.139,-6042.864,-6209.264,2.754,201
29,156.663,-6042.864,-6209.264,2.754,201
30,159.565,-6042.864,-6207.932,2.732,201
30,160.375,-6042.864,-6207.932,2.732,201
31,164.500,-6042.864,-6207.310,2.721,201
31,165.132,-6042.864,-6207.310,2.721,201
32,168.170,-6042.864,-6206.550,2.709,201
32,168.721,-6042.864,-6206.550,2.709,201
33,171.333,-6042.864,-6205.104,2.685,201
33,172.159,-6042.864,-6205.104,2.685,201
34,175.799,-6042.864,-6203.971,2.666,201
34,176.716,-6042.864,-6203.971,2.666,201
35,180.031,-6042.864,-6202.548,2.643,201
35,180.820,-6042.864,-6202.548,2.643,201
36,184.219,-6042.864,-6201.870,2.631,201
36,184.915,-6042.864,-6201.870,2.631,201
37,189.905,-6042.864,-6199.808,2.597,201
37,190.442,-6042.864,-6199.808,2.597,201
38,192.934,-6042.864,-6198.984,2.584,201
38,193.347,-6042.864,-6198.984,2.584,201
39,196.395,-6042.864,-6197.190,2.554,201
39,196.899,-6042.864,-6197.190,2.554,201
40,199.646,-6042.864,-6195.901,2.533,201
40,200.143,-6042.864,-6195.901,2.533,201
41,204.823,-6042.864,-6195.275,2.522,201
41,205.464,-6042.864,-6195.275,2.522,201
42,210.842,-6042.864,-6194.082,2.502,201
42,211.582,-6042.864,-6194.082,2.502,201
43,217.014,-6042.864,-6193.998,2.501,201
43,217.655,-6042.864,-6193.998,2.501,201
44,219.963,-6042.864,-6190.971,2.451,201
44,220.530,-6042.864,-6190.971,2.451,201
45,223.146,-6042.864,-6189.488,2.426,201
45,223.756,-6042.864,-6189.488,2.426,201
46,226.542,-6042.864,-6188.279,2.406,201
46,227.134,-6042.864,-6188.279,2.406,201
47,228.530,-6042.864,-6188.078,2.403,201
47,229.352,-6042.864,-6188.078,2.403,201
48,232.832,-6042.864,-6186.756,2.381,201
48,233.472,-6050.880,-6186.756,2.246,201
49,235.955,-6050.880,-6185.366,2.223,201
49,236.414,-6050.880,-6185.366,2.223,201
50,238.482,-6050.880,-6183.311,2.189,201
50,239.163,-6050.880,-6183.311,2.189,201
51,243.370,-6050.880,-6183.017,2.184,201
51,244.000,-6050.880,-6183.017,2.184,201
52,245.815,-6050.880,-6181.399,2.157,201
52,246.575,-6050.880,-6181.399,2.157,201
53,254.038,-6050.880,-6179.826,2.131,201
53,254.746,-6050.880,-6179.826,2.131,201
54,257.922,-6050.880,-6178.926,2.116,201
54,258.551,-6050.880,-6178.926,2.116,201
55,262.218,-6050.880,-6177.637,2.095,201
55,262.866,-6050.880,-6177.637,2.095,201
56,267.816,-6050.880,-6175.303,2.056,201
56,268.388,-6050.880,-6175.303,2.056,201
57,271.383,-6050.880,-6174.247,2.039,201
57,271.931,-6050.880,-6174.247,2.039,201
58,274.378,-6050.880,-6173.765,2.031,201
58,274.947,-6050.880,-6173.765,2.031,201
59,278.388,-6050.880,-6172.056,2.003,201
59,278.903,-6050.880,-6172.056,2.003,201
60,282.247,-6050.880,-6170.313,1.974,201
60,282.524,-6050.880,-6170.313,1.974,201
61,285.241,-6050.880,-6167.990,1.935,201
61,285.627,-6050.880,-6167.990,1.935,201
62,287.920,-6050.880,-6166.871,1.917,201
62,288.444,-6050.880,-6166.871,1.917,201
63,291.241,-6050.880,-6165.075,1.887,201
63,291.830,-6050.880,-6165.075,1.887,201
64,294.806,-6050.880,-6163.009,1.853,201
64,295.427,-6050.880,-6163.009,1.853,201
65,301.617,-6050.880,-6161.924,1.835,201
65,302.269,-6050.880,-6161.924,1.835,201
66,304.979,-6050.880,-6160.307,1.808,201
66,305.541,-6050.880,-6160.307,1.808,201
67,310.218,-6050.880,-6158.584,1.780,201
67,310.879,-6050.880,-6158.584,1.780,201
68,315.794,-6050.880,-6157.856,1.768,201
68,316.831,-6050.880,-6157.856,1.768,201
69,323.731,-6050.880,-6156.251,1.741,201
69,324.561,-6050.880,-6156.251,1.741,201
70,328.484,-6050.880,-6155.806,1.734,201
70,328.880,-6050.880,-6155.806,1.734,201
71,331.943,-6050.880,-6155.052,1.722,201
71,332.336,-6050.880,-6155.052,1.722,201
72,334.241,-6050.880,-6154.585,1.714,201
72,334.742,-6050.880,-6154.585,1.714,201
73,341.384,-6050.880,-6153.980,1.704,201
73,341.908,-6050.880,-6153.980,1.704,201
74,344.956,-6050.880,-6153.017,1.688,201
74,345.550,-6050.880,-6153.017,1.688,201
75,352.332,-6050.880,-6152.648,1.682,201
75,352.751,-6050.880,-6152.648,1.682,201
76,368.604,-6050.880,-6141.900,1.504,202
76,369.615,-6050.880,-6141.900,1.504,202
77,389.217,-6050.880,-6138.247,1.444,203
77,389.503,-6050.880,-6138.247,1.444,203
78,409.037,-6050.880,-6130.915,1.323,204
78,409.291,-6050.880,-6130.915,1.323,204
79,435.007,-6050.880,-6126.336,1.247,205
79,435.667,-6052.364,-6126.336,1.222,205
80,481.924,-6052.364,-6122.416,1.157,206
80,482.185,-6056.614,-6122.416,1.086,206
81,535.881,-6056.614,-6121.748,1.075,207
81,536.433,-6056.614,-6121.748,1.075,207
82,604.767,-6056.614,-6119.293,1.035,208
82,605.276,-6056.614,-6119.293,1.035,208
83,697.147,-6056.614,-6118.134,1.016,209
83,697.356,-6056.614,-6118.134,1.016,209
84,853.847,-6056.614,-6115.548,0.973,210
84,854.064,-6056.614,-6115.548,0.973,210
85,1034.783,-6056.614,-6114.418,0.954,211
85,1035.106,-6056.991,-6114.418,0.948,211
86,1254.131,-6056.991,-6112.816,0.922,212
86,1254.362,-6058.396,-6112.816,0.898,212
87,1358.213,-6058.396,-6111.998,0.885,213
87,1358.491,-6058.396,-6111.998,0.885,213
88,1580.857,-6058.396,-6109.576,0.845,214
88,1581.131,-6058.396,-6109.576,0.845,214
89,1847.174,-6058.396,-6108.103,0.820,215
89,1847.391,-6058.396,-6108.103,0.820,215
90,2123.778,-6058.396,-6106.976,0.802,216
90,2123.984,-6058.396,-6106.976,0.802,216
91,2480.599,-6058.396,-6106.501,0.794,217
91,2480.798,-6058.396,-6106.501,0.794,217
92,3487.842,-6058.396,-6105.222,0.773,218
92,3488.057,-6058.396,-6105.222,0.773,218
93,5697.254,-6058.396,-6103.233,0.740,219
93,5697.506,-6058.396,-6103.233,0.740,219
94,6369.563,-6058.396,-6102.888,0.734,220
94,6369.822,-6058.396,-6102.888,0.734,220


==> plots/csv/ccmknap-20-10-1000-2-20-1-7-iter.csv <==
1,20.140,-6036.007,-6251.839,3.576,201
1,25.999,-6036.007,-6251.839,3.576,201
2,44.015,-6036.007,-6246.532,3.488,202
2,44.266,-6036.007,-6246.532,3.488,202
3,60.093,-6036.007,-6243.565,3.439,203
3,60.325,-6036.007,-6243.565,3.439,203
4,79.892,-6036.007,-6235.554,3.306,204
4,80.110,-6036.007,-6235.554,3.306,204
5,102.020,-6036.007,-6231.899,3.245,205
5,102.538,-6036.371,-6231.899,3.239,205
6,128.849,-6036.371,-6227.846,3.172,206
6,129.159,-6045.103,-6227.846,3.023,206
7,170.189,-6045.103,-6215.715,2.822,207
7,170.486,-6045.103,-6215.715,2.822,207
8,196.953,-6045.103,-6212.076,2.762,208
8,197.217,-6045.103,-6212.076,2.762,208
9,233.033,-6045.103,-6210.342,2.733,209
9,233.386,-6045.103,-6210.342,2.733,209
10,442.838,-6045.103,-6206.155,2.664,210
10,443.297,-6045.103,-6206.155,2.664,210
11,878.489,-6045.103,-6200.205,2.566,211
11,878.936,-6045.103,-6200.205,2.566,211
12,1302.266,-6045.103,-6196.481,2.504,212
12,1302.560,-6045.103,-6196.481,2.504,212
13,1978.069,-6045.103,-6193.939,2.462,213
13,1978.306,-6045.103,-6193.939,2.462,213
14,3299.559,-6045.103,-6189.737,2.393,214
14,3299.788,-6045.103,-6189.737,2.393,214
15,4127.224,-6045.103,-6187.585,2.357,215
15,4127.435,-6045.103,-6187.585,2.357,215
16,6188.781,-6045.103,-6184.025,2.298,216
16,6189.013,-6045.103,-6184.025,2.298,216


==> tables/csv/sens-ccmknap-10-10-result-table.csv <==
\textsf{mk-10-10},0.2,500,0.2\%(1),63,163,0.1\%(1),42,142,0.1\%(4),41,141,0.1\%(3),41,140,\textbf{1497.5s},59,132
,,1000,2.1\%(0),39,239,0.9\%(0),31,231,0.9\%(0),32,232,0.9\%(0),32,230,\textbf{0.3\%(0)},89,232
,,3000,4.2\%(0),33,633,2.3\%(0),14,614,2.2\%(0),14,614,2.2\%(0),14,613,\textbf{1.0\%(0)},203,616
,,5000,8.1\%(0),32,1032,2.9\%(0),9,1009,2.9\%(0),8,1008,2.9\%(0),10,1008,\textbf{1.7\%(0)},313,1011


==> tables/csv/sens-ccmknap-20-10-result-table.csv <==
\textsf{mk-20-10},0.2,500,1.8\%(0),29,129,1.2\%(0),23,123,1.0\%(0),24,124,1.0\%(0),25,122,\textbf{0.4\%(0)},53,126
,,1000,4.6\%(0),19,219,2.0\%(0),15,215,2.1\%(0),15,215,2.0\%(0),16,215,\textbf{0.9\%(0)},83,220
,,3000,6.2\%(0),15,615,3.0\%(0),14,614,3.0\%(0),13,613,3.1\%(0),13,611,\textbf{1.8\%(0)},197,610
,,5000,6.4\%(0),17,1017,2.9\%(0),12,1012,2.9\%(0),11,1011,3.0\%(0),10,1008,\textbf{1.7\%(0)},318,1005


==> tables/csv/sens-ccmknap-40-30-result-table.csv <==
\textsf{mk-40-30},0.2,500,6.3\%(0),10,110,6.0\%(0),10,110,5.1\%(0),9,109,5.2\%(0),10,109,\textbf{2.2\%(0)},77,111
,,1000,11.1\%(0),7,207,8.3\%(0),6,206,9.0\%(0),6,206,9.1\%(0),6,206,\textbf{4.3\%(0)},130,205
,,3000,24.0\%(0),3,603,14.5\%(0),3,603,15.2\%(0),3,603,15.0\%(0),3,603,\textbf{8.9\%(0)},143,601
,,5000,31.8\%(0),2,1002,17.7\%(0),2,1002,17.7\%(0),2,1002,16.3\%(0),3,1002,\textbf{10.7\%(0)},83,1001

